Invertible residual networks in the context of regularization theory for linear inverse problems

Learned inverse problem solvers exhibit remarkable performance in applications like image reconstruction tasks. These data-driven reconstruction methods often follow a two-step scheme. First, one trains the often neural network-based reconstruction scheme via a dataset. Second, one applies the scheme to new measurements to obtain reconstructions. We follow these steps but parameterize the reconstruction scheme with invertible residual networks (iResNets). We demonstrate that the invertibility enables investigating the influence of the training and architecture choices on the resulting reconstruction scheme. For example, assuming local approximation properties of the network, we show that these schemes become convergent regularizations. In addition, the investigations reveal a formal link to the linear regularization theory of linear inverse problems and provide a nonlinear spectral regularization for particular architecture classes. On the numerical side, we investigate the local approximation property of selected trained architectures and present a series of experiments on the MNIST dataset that underpin and extend our theoretical findings.

==> csv_files/MSEoverNoise_approx.csv <==
noise,1,2,3,4,5
0.3333333333333333,0.003939314279705286,0.0001668474287725985,2.4024498998187482e-05,1.974591941689141e-05,1.897256515803747e-05
0.1111111111111111,0.003935161046683788,0.00015526628703810275,9.757495718076825e-06,6.140064215287566e-06,7.136421572795371e-06
0.03703703703703703,0.003932724241167307,0.00015195560990832746,5.749313913838705e-06,1.993227215280058e-06,2.5218816972483182e-06
0.012345679012345677,0.0039309244602918625,0.00015148674719966948,4.497828740568366e-06,8.061977609941096e-07,7.96870949670847e-07
0.004115226337448558,0.0039330339059233665,0.00015154699212871492,4.211401119391667e-06,4.989256581211521e-07,8.668238820064289e-07
0.0013717421124828527,0.003933961037546396,0.00015179370529949665,4.116915988561232e-06,4.106395863345824e-07,1.1528092045409721e-06
0.0,0.003933114930987358,0.00015123972843866795,4.173529305262491e-06,4.5623576738762495e-07,1.8243888177948975e-07


==> csv_files/MSEoverNoise_approx_reco_m=0_noise=True.csv <==
noise,1,2,3,4,5
0.3333333333333333,0.09663666039705276,0.3060240149497986,0.5672737956047058,0.6446734666824341,0.6727747321128845
0.1111111111111111,0.04268897697329521,0.0680132731795311,0.15971334278583527,0.19537800550460815,0.2047814279794693
0.03703703703703703,0.036191973835229874,0.0194796621799469,0.03231620788574219,0.04420073702931404,0.04709043353796005
0.012345679012345677,0.03546922653913498,0.013397634960711002,0.008049959316849709,0.009230054914951324,0.009741042740643024
0.004115226337448558,0.035388343036174774,0.012719182297587395,0.005228848196566105,0.004774949047714472,0.00480381865054369
0.0013717421124828527,0.035379473119974136,0.012643889524042606,0.004914884455502033,0.004279188346117735,0.004257353022694588
0.0,0.035378582775592804,0.0126342186704278,0.004875194747000933,0.004217455163598061,0.004188322462141514


==> csv_files/MSEoverNoise_approx_reco_noise=False.csv <==
noise,1,2,3,4,5
0.3333333333333333,0.03541748225688934,0.013257271610200405,0.007661131210625172,0.007968585006892681,0.0081406245008111
0.1111111111111111,0.03539426252245903,0.012818815186619759,0.005963549017906189,0.005902988836169243,0.006055898033082485
0.03703703703703703,0.03537365421652794,0.012664332054555416,0.005179367493838072,0.004727646242827177,0.004751646425575018
0.012345679012345677,0.03536001592874527,0.012645451352000237,0.0049420008435845375,0.004346479661762714,0.004351979587227106
0.004115226337448558,0.03537677973508835,0.012647056952118874,0.00487099215388298,0.004246118012815714,0.004228849429637194
0.0013717421124828527,0.0353853665292263,0.012668037787079811,0.004863590933382511,0.0042180586606264114,0.0041946652345359325
0.0,0.035378582775592804,0.0126342186704278,0.004875194747000933,0.004217455163598061,0.004188322462141514


==> csv_files/MSEoverNoise_approx_reco_noise=True.csv <==
noise,1,2,3,4,5
0.3333333333333333,0.09591586142778397,0.2773761749267578,0.4486292898654938,0.4885645806789398,0.49572664499282837
0.1111111111111111,0.04272490367293358,0.06671448796987534,0.14371219277381897,0.1669929176568985,0.17021475732326508
0.03703703703703703,0.036184173077344894,0.01950085163116455,0.03187312185764313,0.041967105120420456,0.04452131688594818
0.012345679012345677,0.035449862480163574,0.013408886268734932,0.008107624016702175,0.00927708763629198,0.00977964699268341
0.004115226337448558,0.03538687154650688,0.012731396593153477,0.005223867017775774,0.004803267773240805,0.004838461987674236
0.0013717421124828527,0.03538650646805763,0.012677684426307678,0.004902740940451622,0.0042795646004378796,0.004262786824256182
0.0,0.035378582775592804,0.0126342186704278,0.004875194747000933,0.004217455163598061,0.004188322462141514


==> csv_files/dist_mean_x1_x2.csv <==
j,Ex1,Ex2,Ex1_squared,Ex2_squared
0,2.5882564,5.708378,6.699071,32.58558
1,0.39961287,0.47989446,0.15969045,0.2302987
2,0.34325415,0.30094087,0.11782341,0.090565406
3,0.28901467,0.15093552,0.08352948,0.02278153
4,1.758919,3.1635435,3.093796,10.008007
5,1.2893246,0.00508599,1.662358,2.5867292e-05
6,1.2148818,0.27131182,1.4759377,0.073610105
7,0.31136256,0.39439481,0.09694665,0.15554728
8,1.4119844,0.19119619,1.9937,0.036555983
9,1.1790315,0.42395622,1.3901153,0.17973888
10,0.5304696,0.57687485,0.281398,0.3327846
11,0.025646634,1.1179919,0.0006577498,1.249906
12,0.04795064,0.8084509,0.0022992638,0.6535928
13,0.3632722,0.20178835,0.13196668,0.040718537
14,1.3269049,0.31838965,1.7606766,0.101371974
15,0.8022455,3.1188536,0.64359784,9.727247
16,0.61290395,0.41971177,0.37565124,0.17615797
17,0.89844114,0.18687382,0.8071965,0.034921825
18,1.4576297,0.513479,2.1246843,0.26366067
19,0.586783,0.82250166,0.34431428,0.67650896
20,1.324836,1.1231289,1.7551905,1.2614185
21,0.76134574,0.4555484,0.57964736,0.20752434
22,0.19335757,0.5631447,0.03738715,0.31713194
23,0.58025247,0.29447493,0.33669293,0.08671548
24,0.2676943,1.6662295,0.071660236,2.7763207
25,0.09798592,0.08808878,0.009601241,0.0077596335
26,0.8194374,0.36977488,0.6714776,0.13673346
27,0.57305324,1.4705472,0.32839,2.162509
28,0.2606123,0.8795495,0.06791878,0.7736073
29,0.66776997,0.6749129,0.44591674,0.45550746
30,0.0011200011,0.55407226,1.2544024e-06,0.30699608
31,1.2983482,1.2614235,1.685708,1.5911891
32,1.0316272,1.1753106,1.0642546,1.381355
33,0.84637743,0.06240569,0.7163548,0.0038944702
34,0.57188535,1.2411609,0.32705286,1.5404803
35,0.138733,0.27772245,0.019246845,0.07712976
36,0.6743166,0.21170199,0.45470285,0.04481773
37,1.2490025,0.75216347,1.5600071,0.5657499
38,0.061068714,0.32333082,0.003729388,0.10454282
39,0.3965198,0.2030612,0.15722796,0.04123385
40,0.49343032,0.6566503,0.24347347,0.43118963
41,0.11086977,1.2737784,0.012292107,1.6225115
42,0.26692316,0.06385353,0.07124797,0.0040772734
43,0.11747479,0.20076531,0.013800326,0.04030671
44,0.8219006,0.6059933,0.6755206,0.36722785
45,0.81381047,1.0831646,0.6622875,1.1732455
46,0.1050615,0.09059805,0.011037919,0.008208006
47,0.33004624,0.399104,0.10893052,0.159284
48,0.35033846,0.34128144,0.122737035,0.11647303
49,0.84996164,0.59831804,0.72243476,0.35798448
50,0.829442,0.9084423,0.6879741,0.82526743
51,0.57546794,0.61472267,0.33116335,0.37788397
52,0.5175156,1.2345597,0.26782238,1.5241375
53,0.41391596,0.30695364,0.17132643,0.094220534
54,0.11053459,0.21899897,0.012217896,0.04796055
55,0.46251747,1.5908086,0.21392241,2.530672
56,0.5315613,0.13353613,0.28255743,0.017831897
57,0.1767083,3.329939,0.031225821,11.088493
58,0.202064,2.7071002,0.040829856,7.328391
59,0.26360914,0.14634588,0.06948978,0.021417117
60,0.9831274,0.6490866,0.9665395,0.4213134
61,0.29936564,0.005398713,0.089619786,2.9146102e-05
62,1.2794318,0.13072002,1.6369457,0.017087724
63,0.3794933,0.5038122,0.14401516,0.25382674
64,1.1393528,0.8192504,1.2981248,0.67117125
65,0.0016227365,0.7942174,2.6332737e-06,0.6307813
66,0.38296416,0.015088722,0.14666155,0.00022766953
67,0.07716195,0.3803175,0.005953967,0.14464141
68,0.12507847,0.0025822073,0.015644623,6.667795e-06
69,0.8154955,0.75124323,0.6650329,0.5643664
70,0.019727737,0.11019552,0.0003891836,0.012143052
71,0.9095224,0.33804917,0.82723105,0.11427724
72,0.14698835,0.0993553,0.021605574,0.009871476
73,0.620404,0.460671,0.38490114,0.21221778
74,0.30982018,0.018646643,0.09598854,0.0003476973
75,0.25219256,0.280266,0.063601084,0.07854902
76,0.26640758,0.54315066,0.070973,0.29501265
77,0.091116466,0.86124295,0.00830221,0.7417394
78,0.018051714,1.044376,0.00032586436,1.0907212
79,0.22176847,0.36705604,0.049181253,0.13473015
80,0.94759226,0.6523234,0.8979311,0.42552584
81,0.57876635,0.67252445,0.33497047,0.45228913
82,0.50044036,0.124068424,0.25044057,0.015392974
83,0.22167534,0.61730987,0.049139954,0.38107148
84,0.07483257,0.30941892,0.005599914,0.095740065
85,0.4143274,0.7760321,0.1716672,0.6022258
86,0.31103253,0.727592,0.09674124,0.5293901
87,0.32957637,0.37084037,0.108620584,0.13752258
88,0.14461644,0.14396042,0.020913914,0.020724602
89,0.34855095,0.286346,0.12148776,0.08199403
90,0.7391104,0.00055750087,0.5462842,3.1080722e-07
91,0.012841001,0.18752779,0.00016489132,0.035166673
92,0.90921384,0.6654155,0.8266698,0.4427778
93,0.87614304,0.8678554,0.76762664,0.75317305
94,0.18481752,0.9888136,0.03415752,0.97775227
95,0.6546124,0.1215308,0.42851743,0.014769736
96,0.1324379,0.07878004,0.017539797,0.0062062945
97,0.49021184,0.5302007,0.24030766,0.2811128
98,0.1387954,0.16590102,0.019264165,0.027523149
99,0.34355322,0.14317773,0.11802881,0.020499863
100,0.11760516,0.2652668,0.013830973,0.07036648
101,0.123428896,0.0038704053,0.015234692,1.4980037e-05
102,0.15372498,0.13389494,0.02363137,0.017927853
103,0.1457767,0.14566454,0.021250848,0.021218158
104,0.08614023,0.5140331,0.0074201394,0.26423
105,0.8500756,0.5846493,0.72262853,0.34181485
106,0.10642272,0.14612845,0.011325796,0.021353522
107,0.7005865,0.032204956,0.49082145,0.0010371592
108,0.47942308,0.19803488,0.22984649,0.039217815
109,0.11486628,0.6012753,0.013194262,0.361532
110,0.17204742,0.14136732,0.029600315,0.019984718
111,0.27738982,0.2300706,0.07694511,0.052932482
112,0.21801262,0.46346694,0.0475295,0.21480161
113,0.7677694,0.3518059,0.58946985,0.12376739
114,0.10468752,0.8817838,0.010959477,0.77754265
115,0.63086444,0.11941472,0.39798993,0.014259875
116,0.51427794,0.19086547,0.26448178,0.03642963
117,0.0070314556,0.07136944,4.944137e-05,0.005093597
118,0.2918377,0.2519676,0.08516924,0.06348768
119,0.14065465,0.39515176,0.019783732,0.15614492
120,0.019168451,0.48774022,0.00036742954,0.23789053
121,0.23849404,0.5073099,0.056879405,0.25736335
122,0.055726126,0.4647632,0.003105401,0.21600483
123,0.46401292,0.032903567,0.215308,0.0010826447
124,0.08581291,0.4648907,0.007363856,0.21612336
125,0.19008589,0.33557144,0.036132645,0.11260819
126,0.25361818,0.21582952,0.06432218,0.046582382
127,0.265548,0.20941527,0.07051574,0.043854754
128,0.004381746,0.12574571,1.9199699e-05,0.015811985
129,0.06003408,0.06725825,0.003604091,0.0045236726
130,0.048195634,0.08450115,0.002322819,0.0071404437
131,0.06752786,0.12187856,0.004560012,0.014854383
132,0.24491769,0.25645763,0.059984677,0.065770514
133,0.28482097,0.045406654,0.08112299,0.0020617642
134,0.109325014,0.26107126,0.011951959,0.0681582
135,0.21025449,0.12876335,0.04420695,0.01658
136,0.2614608,0.23760681,0.06836176,0.056456994
137,0.3508678,0.1207015,0.123108216,0.014568852
138,0.53506196,0.27662295,0.2862913,0.07652026
139,0.5427193,0.41835186,0.29454425,0.17501828
140,0.4237973,0.5733479,0.17960416,0.32872784
141,0.15442772,0.32208586,0.02384792,0.1037393
142,0.07737103,0.03727664,0.0059862765,0.001389548
143,0.35471666,0.024849698,0.12582392,0.0006175075
144,0.26017028,0.20075925,0.06768858,0.040304277
145,0.2254146,0.89875764,0.050811745,0.8077653
146,0.10090235,0.924446,0.010181284,0.85460037
147,0.10255418,0.033473317,0.01051736,0.0011204629
148,0.3604175,0.20732817,0.12990077,0.04298497
149,0.033098057,0.58834916,0.0010954813,0.34615475
150,0.028500237,0.21621947,0.00081226346,0.04675086
151,0.17870443,0.17611445,0.03193527,0.031016301
152,0.27390286,0.0701568,0.07502278,0.0049219765
153,0.1279944,0.2061222,0.016382568,0.042486362
154,0.07933964,0.22641094,0.006294778,0.051261913
155,0.28182852,0.46334535,0.07942732,0.21468891
156,0.11199184,0.21507074,0.012542171,0.046255425
157,0.1665568,0.19998904,0.02774117,0.039995614
158,0.13068452,0.21236563,0.017078444,0.045099158
159,0.16181672,0.21402894,0.02618465,0.045808386
160,0.18870372,0.19490221,0.035609093,0.03798687
161,0.17105985,0.0042699575,0.029261472,1.8232537e-05
162,0.066692516,0.18805279,0.004447892,0.035363853
163,0.07031445,0.35913676,0.0049441224,0.1289792
164,0.3334093,0.15274349,0.11116177,0.023330573
165,0.046865888,0.05839204,0.0021964114,0.0034096304
166,0.24418405,0.24594824,0.05962585,0.060490537
167,0.20956108,0.1602478,0.043915845,0.025679357
168,0.24205983,0.20289582,0.05859296,0.041166715
169,0.27457643,0.19688787,0.07539222,0.03876483
170,0.05433102,0.21602345,0.0029518597,0.04666613
171,0.105272844,0.30371946,0.011082372,0.09224551
172,0.47243,0.33835346,0.2231901,0.11448306
173,0.009783894,0.39316544,9.572458e-05,0.15457906
174,0.047580898,0.28878286,0.0022639418,0.08339554
175,0.1785038,0.19551325,0.031863604,0.03822543
176,0.015725687,0.5200469,0.00024729723,0.27044877
177,0.15831257,0.2431917,0.02506287,0.059142206
178,0.3599182,0.24353549,0.12954111,0.059309535
179,0.4612878,0.6922406,0.21278644,0.47919706
180,0.40111583,0.49699998,0.16089392,0.24700898
181,0.107360974,0.38439995,0.011526379,0.14776333
182,0.23608267,0.38263452,0.05573503,0.14640918
183,0.1000282,0.050514847,0.010005641,0.0025517498
184,0.46290645,0.18334594,0.21428238,0.033615734
185,0.7897016,0.37078246,0.6236286,0.13747963
186,0.4311343,0.21876936,0.1858768,0.04786003
187,0.2121996,0.20534876,0.045028668,0.042168114
188,0.23639446,0.10920528,0.055882342,0.011925794
189,0.1770994,0.055772543,0.0313642,0.0031105767
190,0.1876246,0.11597033,0.03520299,0.013449118
191,0.19102123,0.14415278,0.03648911,0.020780023
192,0.1115275,0.29980928,0.012438384,0.0898856
193,0.036279134,0.10876472,0.0013161756,0.011829765
194,0.24623147,0.052258167,0.060629934,0.002730916
195,0.07436211,0.18446362,0.005529723,0.034026828
196,0.0076952726,0.17715949,5.921722e-05,0.031385485
197,0.15366432,0.008642808,0.023612723,7.4698124e-05
198,0.15718886,0.24919528,0.024708338,0.062098287
199,0.028995603,0.09260608,0.000840745,0.0085758865
200,0.099855684,0.15130301,0.009971158,0.0228926
201,0.31715983,0.32745206,0.100590356,0.10722485
202,0.27820104,0.5352894,0.07739582,0.28653476
203,0.3176061,0.2582879,0.10087363,0.06671264
204,0.07731378,0.15536706,0.0059774206,0.024138924
205,0.3854623,0.57447046,0.14858119,0.33001631
206,0.10799156,0.25296724,0.011662178,0.063992426
207,0.18813646,0.077548765,0.035395328,0.006013811
208,0.47122058,0.078874916,0.22204883,0.0062212525
209,0.17219257,0.34854534,0.029650282,0.121483855
210,0.115365416,0.23056765,0.013309179,0.053161442
211,0.56881744,0.47379953,0.32355326,0.224486
212,0.28512388,0.10489264,0.08129563,0.011002466
213,0.07258814,0.1469056,0.005269038,0.021581255
214,0.36977923,0.6694336,0.13673668,0.44814134
215,0.076354586,0.0054675937,0.005830023,2.989458e-05
216,0.16717236,0.36384523,0.027946597,0.13238335
217,0.41187453,0.089077294,0.16964063,0.007934764
218,0.23430298,0.2990508,0.05489789,0.08943138
219,0.3688845,0.42454582,0.13607578,0.18023916
220,0.033476062,0.05085498,0.0011206467,0.002586229
221,0.3435592,0.08921647,0.118032925,0.007959578
222,0.28297344,0.41692758,0.08007397,0.1738286
223,0.052759245,0.168264,0.0027835378,0.028312774
224,0.035591222,0.10218111,0.0012667351,0.010440978
225,0.2509184,0.32885444,0.062960036,0.108145244
226,0.18973744,0.25509292,0.036000296,0.065072395
227,0.09608801,0.12999837,0.009232905,0.016899576
228,0.1653694,0.010722419,0.027347041,0.00011497027
229,0.31109297,0.12992018,0.09677884,0.016879255
230,0.20289686,0.06427771,0.041167136,0.004131624
231,0.012955092,0.11366318,0.00016783441,0.012919319
232,0.8710154,0.53950155,0.7586679,0.2910619
233,0.30433375,0.19494717,0.09261903,0.0380044
234,0.1866206,0.18404898,0.034827247,0.033874027
235,0.16951764,0.15970704,0.028736228,0.025506338
236,0.57157654,0.4023434,0.32669973,0.16188021
237,0.42222995,0.16948552,0.17827813,0.028725343
238,0.096259825,0.1476407,0.009265954,0.021797778
239,0.11857571,0.079893656,0.014060198,0.006382996
240,0.33501422,0.13755259,0.11223453,0.018920714
241,0.06128277,0.1196693,0.0037555778,0.014320742
242,0.28006864,0.080802344,0.07843844,0.0065290187
243,0.113230854,0.09401084,0.012821226,0.008838038
244,0.126597,0.03774326,0.0160268,0.0014245536
245,0.1561139,0.025281012,0.024371548,0.00063912955
246,0.06991923,0.009045143,0.0048886985,8.181461e-05
247,0.150176,0.020883568,0.022552833,0.0004361234
248,0.4684047,0.09237686,0.21940297,0.008533484
249,0.12014796,0.10431498,0.014435532,0.010881616
250,0.48259884,0.020280108,0.23290165,0.0004112828
251,0.179511,0.035076343,0.032224197,0.0012303498
252,0.45095262,0.21353975,0.20335826,0.045599226
253,0.31985235,0.046697557,0.102305524,0.0021806618
254,0.055778556,0.09514485,0.0031112472,0.009052543
255,0.15897778,0.012697637,0.025273934,0.00016122998
256,0.011654007,0.047741737,0.00013581589,0.0022792735
257,0.2268464,0.17288527,0.051459286,0.029889315
258,0.33047304,0.27220175,0.10921243,0.07409379
259,0.54029894,0.58528423,0.29192296,0.34255764
260,0.22178987,0.09344182,0.049190745,0.008731374
261,0.13539001,0.022947188,0.018330455,0.00052657345
262,0.25985602,0.14042832,0.06752515,0.019720113
263,0.121177524,0.077430986,0.014683993,0.0059955576
264,0.19623764,0.32468694,0.038509212,0.10542161
265,0.030281067,0.0859094,0.000916943,0.0073804245
266,0.15951455,0.26376018,0.025444891,0.06956943
267,0.32223183,0.103712425,0.103833355,0.010756267
268,0.29795286,0.10994795,0.08877591,0.012088551
269,0.51193666,0.322171,0.26207915,0.10379416
270,0.050543435,0.07970739,0.0025546388,0.0063532684
271,0.10645324,0.14187798,0.011332292,0.02012936
272,0.3379119,0.07101658,0.114184454,0.005043355
273,0.037986092,0.061523996,0.0014429432,0.003785202
274,0.19366992,0.028169125,0.037508037,0.00079349964
275,0.13747129,0.451146,0.018898355,0.20353273
276,0.35577023,0.2459144,0.12657246,0.060473893
277,0.23214519,0.16293676,0.05389139,0.026548387
278,0.14617981,0.017462522,0.021368537,0.00030493966
279,0.34196463,0.16470423,0.11693981,0.027127484
280,0.44870377,0.5398779,0.20133507,0.29146814
281,0.1846725,0.34491915,0.034103934,0.11896922
282,0.56892097,0.17111392,0.32367107,0.029279975
283,0.006805908,0.09458603,4.6320383e-05,0.008946517
284,0.3717066,0.039848454,0.1381658,0.0015878993
285,6.997585e-05,0.25014982,4.89662e-09,0.06257493
286,0.0034372732,0.14872335,1.1814847e-05,0.022118634
287,0.18131249,0.028543707,0.03287422,0.0008147432
288,0.10459433,0.2642271,0.010939973,0.069815956
289,0.03879261,0.019168705,0.0015048666,0.00036743924
290,0.22693226,0.20223504,0.05149825,0.040899012
291,0.07746308,0.06263952,0.006000529,0.0039237095
292,0.24550802,0.065774456,0.060274184,0.004326279
293,0.15444168,0.12467471,0.023852235,0.015543783
294,0.012757018,0.01312004,0.00016274152,0.00017213546
295,0.017265156,0.29679966,0.00029808562,0.08809004
296,0.0031241067,0.018356457,9.760042e-06,0.00033695952
297,0.057933267,0.39522666,0.0033562635,0.1562041
298,0.36142814,0.11645779,0.1306303,0.013562417
299,0.0871838,0.07887257,0.0076010157,0.0062208823
300,0.13925429,0.09486565,0.019391757,0.008999491
301,0.097924195,0.08597238,0.009589148,0.0073912507
302,0.030499555,0.03148383,0.00093022286,0.0009912315
303,0.09884315,0.19833738,0.009769969,0.039337713
304,0.30623806,0.116504006,0.09378175,0.013573184
305,0.34063384,0.20140153,0.116031416,0.040562578
306,0.042617686,0.1366579,0.0018162671,0.01867538
307,0.08904194,0.09054632,0.007928467,0.008198636
308,0.11889354,0.45979956,0.014135675,0.21141563
309,0.07678097,0.1161996,0.005895317,0.013502346
310,0.10948144,0.013582006,0.011986186,0.00018447089
311,0.04788958,0.24414143,0.0022934119,0.059605036
312,0.10406192,0.52837396,0.010828882,0.27917904
313,0.23465255,0.4681151,0.055061817,0.21913174
314,0.03217937,0.19739649,0.0010355118,0.038965374
315,0.44100523,0.06880444,0.19448562,0.0047340514
316,0.029193953,0.14303422,0.0008522869,0.020458788
317,0.23496193,0.22586736,0.055207107,0.051016066
318,0.12715366,0.23654035,0.016168054,0.055951335
319,0.39720255,0.28380054,0.15776987,0.08054275
320,0.0076913573,0.14978339,5.9156977e-05,0.022435063
321,0.008660182,0.048047647,7.499876e-05,0.0023085764
322,0.19655192,0.1499082,0.038632657,0.02247247
323,0.29212457,0.12961946,0.08533677,0.016801206
324,0.18448263,0.3418913,0.034033842,0.116889656
325,0.10770758,0.05352608,0.011600924,0.0028650414
326,0.08655527,0.97596705,0.0074918154,0.95251167
327,0.031372257,0.41568565,0.0009842184,0.17279457
328,0.24099582,0.13806635,0.058078986,0.019062318
329,0.075947,0.0011177771,0.005767947,1.2494256e-06
330,0.10302177,0.00011653453,0.010613485,1.3580297e-08
331,0.19860354,0.3425446,0.039443366,0.117336795
332,0.016724512,0.22135629,0.0002797093,0.048998605
333,0.023471143,0.13350655,0.00055089453,0.017824
334,0.2524022,0.6564479,0.06370687,0.43092382
335,0.0549739,0.06601873,0.0030221296,0.004358473
336,0.30504605,0.22582036,0.093053095,0.050994836
337,0.49737796,0.4593697,0.24738483,0.21102051
338,0.18556054,0.020531349,0.034432713,0.0004215363
339,0.036670662,0.31074136,0.0013447375,0.096560195
340,0.007871836,0.13109031,6.196581e-05,0.017184671
341,0.43885273,0.047519833,0.19259171,0.0022581345
342,0.118401825,0.22910762,0.014018992,0.0524903
343,0.12244253,0.25392053,0.014992173,0.06447563
344,0.29886076,0.5501573,0.089317754,0.30267307
345,0.037638456,0.17910701,0.0014166534,0.03207932
346,0.24008015,0.14541635,0.057638478,0.021145914
347,0.17915496,0.27749395,0.0320965,0.0770029
348,0.32012028,0.17745069,0.10247699,0.031488746
349,0.06714635,0.05104588,0.0045086327,0.0026056818
350,0.38974512,0.41281807,0.15190126,0.17041877
351,0.4930535,0.41348624,0.24310175,0.17097087
352,0.30170715,0.4793285,0.0910272,0.22975582
353,0.24171785,0.27623203,0.058427516,0.07630414
354,0.045159608,0.271516,0.0020393902,0.07372093
355,0.41101843,0.4254397,0.16893615,0.18099892
356,0.5371863,0.6335923,0.28856915,0.40143922
357,0.12472022,0.16509973,0.015555134,0.02725792
358,0.10254016,0.025428958,0.010514484,0.00064663193
359,0.17446674,0.27148315,0.030438645,0.0737031
360,0.13641436,0.06958843,0.01860888,0.0048425496
361,0.2708658,0.27057636,0.07336828,0.073211566
362,0.12940648,0.075053185,0.016746037,0.0056329807
363,0.18938752,0.44091508,0.03586763,0.1944061
364,0.070821926,0.025240894,0.0050157453,0.00063710276
365,0.2964178,0.38972673,0.08786351,0.15188693
366,0.009556949,0.13686453,9.133528e-05,0.0187319
367,0.09045947,0.065107726,0.008182917,0.0042390157
368,0.10052197,0.11297093,0.0101046655,0.012762432
369,0.12970737,0.033674873,0.016824001,0.0011339971
370,0.0017662942,0.19204932,3.1197953e-06,0.036882944
371,0.14525697,0.07782877,0.021099586,0.006057318
372,0.2928158,0.47026297,0.085741095,0.22114727
373,0.11212511,0.11134108,0.012572041,0.012396837
374,0.111487,0.006720528,0.012429351,4.5165496e-05
375,0.07787296,0.18144974,0.006064198,0.032924008
376,0.12141721,0.17413239,0.014742139,0.03032209
377,0.080543205,0.39176488,0.006487208,0.15347973
378,0.1417124,0.2488261,0.020082403,0.06191443
379,0.59044576,0.46181935,0.3486262,0.21327712
380,0.17238961,0.24325247,0.029718177,0.059171766
381,0.23909834,0.32468176,0.057168018,0.10541824
382,0.11334842,0.16483134,0.012847864,0.027169371
383,0.30663383,0.2344468,0.09402431,0.0549653
384,0.020726845,0.041462556,0.00042960208,0.0017191435
385,0.122081205,0.39111912,0.014903821,0.15297417
386,0.13104892,0.1864484,0.01717382,0.034763005
387,0.08082195,0.0830908,0.006532188,0.0069040805
388,0.19825248,0.11767066,0.039304048,0.013846385
389,0.24110469,0.17094012,0.05813147,0.029220523
390,0.17278078,0.10382567,0.029853199,0.01077977
391,0.068700485,0.30462065,0.0047197565,0.09279374
392,0.13590206,0.1788175,0.01846937,0.031975698
393,0.16799867,0.48098183,0.028223554,0.23134352
394,0.14755869,0.3001621,0.021773567,0.09009729
395,0.6047619,0.42277712,0.36573696,0.17874049
396,0.010268196,0.29782224,0.00010543586,0.08869808
397,0.09597234,0.36265376,0.009210689,0.13151775
398,0.2783411,0.12670052,0.077473775,0.016053023
399,0.13218112,0.17134203,0.01747185,0.02935809
400,0.009499133,0.25370434,9.023352e-05,0.06436589
401,0.2761685,0.2815387,0.07626904,0.07926404
402,0.08850081,0.06943553,0.007832394,0.0048212926
403,0.18417758,0.5479913,0.03392138,0.30029443
404,0.25748992,0.2204828,0.066301055,0.04861266
405,0.025563985,0.14677827,0.0006535173,0.02154386
406,0.38618615,0.4912558,0.14913975,0.24133225
407,0.4742422,0.66622454,0.22490567,0.44385514
408,0.14029668,0.018287323,0.01968316,0.0003344262
409,0.16132921,0.24417718,0.026027113,0.059622493
410,0.2439012,0.12557885,0.059487794,0.015770048
411,0.31539428,0.2858828,0.09947355,0.08172897
412,0.06774079,0.28202468,0.004588815,0.07953792
413,0.5049153,0.3170814,0.25493947,0.10054061
414,0.37562615,0.3208905,0.141095,0.102970704
415,0.042306963,0.09028981,0.0017898792,0.008152249
416,0.1797797,0.022077255,0.032320738,0.0004874052
417,0.24699041,0.27955842,0.061004262,0.07815291
418,0.036071718,0.069464415,0.0013011688,0.004825305
419,0.35949546,0.21777047,0.12923698,0.047423977
420,0.0455458,0.04567577,0.00207442,0.002086276
421,0.1477178,0.0078182705,0.021820549,6.1125356e-05
422,0.051896602,0.05708453,0.0026932573,0.0032586437
423,0.34813213,0.4922011,0.12119598,0.24226192
424,0.01583378,0.0023437366,0.0002507086,5.493101e-06
425,0.05076322,0.07448256,0.0025769044,0.0055476516
426,0.2071689,0.2758957,0.042918958,0.07611845
427,0.42489237,0.18368047,0.18053353,0.033738516
428,0.4561576,0.034147203,0.20807976,0.0011660315
429,0.04828102,0.18719956,0.002331057,0.035043675
430,0.23972197,0.09100846,0.057466622,0.00828254
431,0.041140888,0.12360373,0.0016925726,0.015277882
432,0.10148901,0.07352756,0.010300019,0.005406302
433,0.16940191,0.1323891,0.028697008,0.017526872
434,0.06509164,0.10730763,0.0042369217,0.011514927
435,0.4623005,0.30718035,0.21372177,0.09435976
436,0.16790977,0.22435008,0.028193692,0.05033296
437,0.15357617,0.2129453,0.023585638,0.0453457
438,0.4779311,0.3757002,0.22841814,0.14115064
439,0.43070957,0.14982356,0.18551074,0.0224471
440,0.56060416,0.39643985,0.31427702,0.15716456
441,0.27919692,0.4260672,0.07795092,0.18153326
442,0.6093991,0.5544986,0.37136725,0.3074687
443,0.3340409,0.13264793,0.11158333,0.017595474
444,0.13909492,0.3041433,0.019347396,0.09250315
445,0.23183785,0.09879203,0.05374879,0.009759866
446,0.16015488,0.2151633,0.025649585,0.046295248
447,0.29212332,0.20476371,0.08533603,0.041928176
448,0.027563222,0.23592418,0.0007597312,0.05566022
449,0.0026381575,0.006086532,6.9598746e-06,3.7045873e-05
450,0.3405062,0.08428348,0.11594447,0.007103705
451,0.12897323,0.13173124,0.016634094,0.01735312
452,0.026145812,0.01589949,0.0006836035,0.0002527938
453,0.37484533,0.028106883,0.14050902,0.0007899969
454,0.05432798,0.43157065,0.0029515293,0.18625322
455,0.07818288,0.10800669,0.0061125634,0.011665446
456,0.047916383,0.06696467,0.0022959798,0.004484267
457,0.19420329,0.16131957,0.037714917,0.026024003
458,0.032006085,0.037984386,0.0010243895,0.0014428135
459,0.19048905,0.1643489,0.03628608,0.027010562
460,0.053777948,0.043481223,0.0028920677,0.0018906167
461,0.18946062,0.19807234,0.035895325,0.039232653
462,0.2236947,0.24734837,0.050039317,0.061181214
463,0.15227303,0.28604442,0.023187075,0.08182141
464,0.32229912,0.21971205,0.103876725,0.048273385
465,0.019341715,0.24609423,0.00037410192,0.06056237
466,0.07094684,0.061734814,0.0050334544,0.0038111873
467,0.5095214,0.40137792,0.25961208,0.16110423
468,0.08828163,0.08340025,0.0077936463,0.0069556017
469,0.18579227,0.13889883,0.034518767,0.019292885
470,0.03277779,0.005371101,0.0010743835,2.8848728e-05
471,0.11969101,0.25296062,0.014325937,0.06398907
472,0.210787,0.25458062,0.044431157,0.06481129
473,0.015273616,0.21396407,0.00023328334,0.045780625
474,0.5259305,0.7377531,0.27660292,0.54427963
475,0.2977585,0.3205499,0.08866012,0.10275224
476,0.02239953,0.16026336,0.0005017389,0.025684344
477,0.18865576,0.029653594,0.035591,0.0008793356
478,0.025021464,0.048935253,0.0006260736,0.002394659
479,0.093010366,0.3709721,0.008650928,0.1376203
480,0.121139735,0.13762343,0.014674836,0.018940208
481,0.030713424,0.018964536,0.0009433144,0.00035965364
482,0.15859058,0.32134837,0.025150973,0.10326477
483,0.09348042,0.3732223,0.0087385895,0.13929488
484,0.3450122,0.36289185,0.11903341,0.1316905
485,0.024920575,0.008642156,0.00062103505,7.468685e-05
486,0.22840765,0.02728204,0.052170057,0.00074430974
487,0.0064142942,0.34245434,4.1143172e-05,0.11727498
488,0.26545402,0.4160206,0.07046584,0.17307314
489,0.23566501,0.31168985,0.055537995,0.097150564
490,0.01814228,0.11312322,0.0003291423,0.012796864
491,0.2731283,0.41445416,0.07459907,0.17177226
492,0.5054491,0.39610234,0.2554788,0.15689707
493,0.2429949,0.28002,0.05904652,0.0784112
494,0.3115211,0.05839798,0.09704541,0.003410324
495,0.22507744,0.17086859,0.05065985,0.029196076
496,0.2375941,0.04824242,0.056450956,0.002327331
497,0.42483735,0.27189597,0.18048677,0.073927425
498,0.00658153,0.13376461,4.3316537e-05,0.017892972
499,0.28055084,0.21862315,0.078708775,0.04779608
500,0.08017723,0.03510628,0.0064283884,0.0012324508
501,0.020694882,0.088232204,0.00042827812,0.0077849217
502,0.2068775,0.20104113,0.0427983,0.040417537
503,0.24928223,0.11067095,0.062141627,0.012248059
504,0.049084306,0.08265558,0.002409269,0.006831945
505,0.06686126,0.23753883,0.0044704275,0.056424696
506,0.16817224,0.20797028,0.028281903,0.043251637
507,0.2821128,0.056263342,0.07958764,0.0031655638
508,0.06396814,0.05049431,0.0040919227,0.0025496753
509,0.20979728,0.5150799,0.044014897,0.2653073
510,0.11574138,0.30562297,0.013396067,0.093405396
511,0.049520925,0.07381034,0.002452322,0.005447966
512,0.097719535,0.1884934,0.009549107,0.035529763
513,0.011769779,0.05805689,0.0001385277,0.0033706026
514,0.025065966,0.11899864,0.00062830263,0.014160676
515,0.18652909,0.21330623,0.0347931,0.04549955
516,0.22255214,0.056532923,0.049529452,0.0031959715
517,0.32504374,0.24971043,0.105653435,0.0623553
518,0.13043067,0.36585203,0.017012158,0.13384771
519,0.2736657,0.28863534,0.074892916,0.08331036
520,0.089935854,0.26531422,0.008088457,0.07039163
521,0.18993711,0.2835289,0.036076106,0.080388635
522,0.41281348,0.26210594,0.17041497,0.068699524
523,0.007688403,0.13585329,5.9111542e-05,0.018456116
524,0.073775165,0.09494514,0.005442775,0.0090145795
525,0.062474415,0.0038587414,0.0039030525,1.4889885e-05
526,0.21597895,0.14895514,0.046646908,0.022187633
527,0.1882874,0.22596434,0.035452146,0.051059883
528,0.061789025,0.036030997,0.0038178836,0.0012982327
529,0.24864939,0.17327407,0.06182652,0.030023903
530,0.11646559,0.22425242,0.013564234,0.050289147
531,0.12007217,0.06991711,0.014417326,0.0048884028
532,0.18102263,0.26859155,0.032769192,0.072141424
533,0.043193147,0.07387868,0.001865648,0.0054580597
534,0.037664384,0.009851646,0.0014186058,9.705492e-05
535,0.019574858,0.0046119764,0.00038317507,2.1270327e-05
536,0.13382405,0.31917447,0.017908877,0.10187234
537,0.07500151,0.14680326,0.005625226,0.021551197
538,0.20143293,0.3005116,0.040575225,0.09030722
539,0.12443321,0.09724726,0.015483624,0.009457029
540,0.08422401,0.01539205,0.0070936834,0.0002369152
541,0.051797424,0.09647657,0.0026829732,0.009307728
542,0.14215958,0.050568976,0.020209346,0.0025572213
543,0.14580938,0.029700574,0.021260375,0.00088212406
544,0.032165557,0.16235207,0.001034623,0.026358195
545,0.14824468,0.032043725,0.021976484,0.0010268004
546,0.121254735,0.18240523,0.01470271,0.03327167
547,0.10021534,0.12856211,0.010043114,0.016528215
548,0.06375831,0.18234803,0.0040651225,0.033250805
549,0.16175473,0.26371706,0.026164591,0.069546685
550,0.09440699,0.051761918,0.00891268,0.002679296
551,0.1508972,0.04322262,0.022769967,0.001868195
552,0.18376794,0.041754372,0.033770658,0.0017434276
553,0.22327204,0.17142905,0.049850404,0.029387921
554,0.038940772,0.20452094,0.0015163837,0.041828815
555,0.11178868,0.1847412,0.01249671,0.03412931
556,0.17674911,0.26114312,0.031240247,0.06819573
557,0.2643797,0.19095804,0.06989663,0.03646497
558,0.2973382,0.06959888,0.08841,0.0048440048
559,0.1250237,0.045836464,0.015630923,0.0021009813
560,0.07040392,0.084907666,0.0049567115,0.0072093117
561,0.079129644,0.15611605,0.0062615005,0.024372222
562,0.032982606,0.03807014,0.0010878523,0.0014493355
563,0.06394214,0.0722105,0.0040885974,0.005214356
564,0.022895668,0.12364441,0.0005242116,0.01528794
565,0.33308282,0.27069953,0.11094417,0.07327823
566,0.036724973,0.0026810085,0.0013487237,7.1878067e-06
567,0.23673451,0.2236474,0.056043226,0.05001816
568,0.19041847,0.20982915,0.036259193,0.044028275
569,0.10856174,0.25817162,0.011785652,0.06665258
570,0.070546836,0.005768776,0.004976856,3.3278775e-05
571,0.043717057,0.055178612,0.001911181,0.0030446793
572,0.20313221,0.25791347,0.041262697,0.06651936
573,0.34935388,0.11307527,0.12204813,0.012786017
574,0.25743032,0.041734904,0.06627037,0.0017418022
575,0.011794061,0.0488193,0.00013909988,0.002383324
576,0.51824075,0.568685,0.26857346,0.3234026
577,0.17854506,0.1645801,0.031878337,0.027086612
578,0.3275689,0.29929298,0.10730138,0.08957629
579,0.14845246,0.05935876,0.022038134,0.0035234625
580,0.24289984,0.2512613,0.05900033,0.06313224
581,0.14612362,0.2428667,0.021352112,0.05898423
582,0.07168475,0.09872031,0.005138703,0.0097457
583,0.37949327,0.285672,0.14401513,0.0816085
584,0.035423487,0.13044697,0.0012548234,0.017016413
585,0.14623134,0.0459221,0.021383604,0.0021088393
586,0.20017712,0.2498849,0.04007088,0.062442467
587,0.16319674,0.082697496,0.026633177,0.006838876
588,0.25838557,0.18548441,0.0667631,0.034404468
589,0.09001968,0.024324847,0.008103543,0.0005916982
590,0.24583672,0.314416,0.060435694,0.09885742
591,0.26491,0.314025,0.07017732,0.09861171
592,0.13122928,0.06981287,0.017221125,0.004873837
593,0.02945118,0.033534203,0.00086737203,0.0011245428
594,0.08928722,0.21558705,0.007972208,0.046477776
595,0.14277138,0.2667299,0.020383667,0.071144834
596,0.29968116,0.4460665,0.0898088,0.19897532
597,0.028817259,0.089200795,0.0008304344,0.007956781
598,0.029596802,0.00055942126,0.0008759707,3.1295215e-07
599,0.19512412,0.23735939,0.03807342,0.05633948
600,0.025600009,0.0952166,0.00065536046,0.009066202
601,0.21128923,0.27788833,0.044643138,0.07722192
602,0.45165348,0.31576192,0.20399086,0.09970559
603,0.47846457,0.5033801,0.22892834,0.25339153
604,0.15449083,0.23383597,0.023867415,0.05467926
605,0.2614896,0.40543276,0.06837681,0.16437572
606,0.0739017,0.18601586,0.005461461,0.0346019
607,0.08061379,0.44568264,0.0064985836,0.19863302
608,0.15178469,0.23510697,0.023038592,0.05527529
609,0.09460913,0.30563113,0.008950887,0.09341039
610,0.014765322,0.034979016,0.00021801474,0.0012235316
611,0.031268753,0.09608554,0.0009777349,0.009232431
612,0.118205175,0.22640401,0.013972463,0.051258776
613,0.4346914,0.27426648,0.18895662,0.075222105
614,0.22931558,0.2875624,0.052585635,0.08269213
615,0.29211685,0.29127353,0.08533225,0.084840275
616,0.19280684,0.16194537,0.03717448,0.026226304
617,0.0017526224,0.086090825,3.0716853e-06,0.0074116304
618,0.021957537,0.015253469,0.00048213344,0.00023266833
619,0.018198729,0.2477949,0.00033119373,0.06140231
620,0.17439233,0.17629474,0.030412683,0.031079836
621,0.011360109,0.13911423,0.00012905207,0.01935277
622,0.11224027,0.25525066,0.012597878,0.0651529
623,0.027952826,0.08247922,0.0007813605,0.0068028225
624,0.32187533,0.34700984,0.10360373,0.12041583
625,0.06966503,0.05484833,0.0048532165,0.003008339
626,0.26570338,0.34731525,0.07059829,0.12062789
627,0.033096354,0.13585992,0.0010953686,0.018457917
628,0.36809415,0.40825486,0.1354933,0.16667204
629,0.14582577,0.1696978,0.021265157,0.028797345
630,0.42527467,0.3351006,0.18085855,0.11229241
631,0.56981623,0.5437915,0.32469055,0.29570916
632,0.17065841,0.19982074,0.029124293,0.03992833
633,0.5156542,0.5002858,0.26589927,0.2502859
634,0.042690657,0.028706308,0.0018224922,0.00082405214
635,0.4106109,0.22631425,0.16860132,0.051218137
636,0.1797514,0.16850214,0.032310564,0.02839297
637,0.19703504,0.4465675,0.038822807,0.19942254
638,0.20660296,0.08425989,0.042684782,0.007099729
639,0.33258846,0.5019236,0.11061509,0.25192732
640,0.17076379,0.13288556,0.029160272,0.017658573
641,0.2354948,0.19585547,0.055457804,0.038359366
642,0.025932342,0.02797912,0.0006724864,0.00078283116
643,0.0029726923,0.09729299,8.836899e-06,0.009465925
644,0.47478604,0.530711,0.22542179,0.28165415
645,0.045587476,0.09273148,0.002078218,0.008599128
646,0.22915334,0.027540997,0.052511252,0.0007585065
647,0.4815156,0.42365167,0.23185726,0.17948073
648,0.34028906,0.35767305,0.11579664,0.12793002
649,0.08527246,0.12960756,0.0072713927,0.01679812
650,0.5133827,0.38322824,0.26356176,0.1468639
651,0.16574544,0.121147946,0.02747155,0.014676825
652,0.08393084,0.12918131,0.007044386,0.01668781
653,0.12069669,0.099679336,0.014567692,0.00993597
654,0.059166063,0.092377916,0.003500623,0.008533679
655,0.5555825,0.57066005,0.30867195,0.3256529
656,0.49721918,0.46966323,0.24722691,0.22058356
657,0.8365676,0.6342199,0.6998453,0.40223485
658,0.027543787,0.11339363,0.0007586602,0.012858114
659,0.08658821,0.17145407,0.0074975183,0.029396499
660,0.13450003,0.17784442,0.018090257,0.03162864
661,0.058004424,0.08739014,0.0033645132,0.0076370365
662,0.30188617,0.39274824,0.09113526,0.15425117
663,0.068292156,0.08571005,0.0046638185,0.0073462124
664,0.12888424,0.14007734,0.016611148,0.019621661
665,0.0072804764,0.06025631,5.3005337e-05,0.0036308228
666,0.23039982,0.19839172,0.053084075,0.039359275
667,0.043610193,0.013274388,0.0019018489,0.00017620939
668,0.0042699836,0.09586783,1.823276e-05,0.00919064
669,0.15998623,0.012073472,0.025595592,0.00014576873
670,0.33459032,0.40669474,0.11195068,0.16540061
671,0.16434717,0.15177679,0.027009994,0.023036195
672,0.03258511,0.19006422,0.0010617895,0.03612441
673,0.0742104,0.0715141,0.0055071833,0.0051142666
674,0.21781982,0.022328295,0.047445476,0.00049855275
675,0.20360722,0.25772396,0.0414559,0.066421635
676,0.43858743,0.45205095,0.19235893,0.20435007
677,0.17293611,0.33785644,0.029906899,0.11414698
678,0.24554875,0.23458773,0.060294192,0.055031404
679,0.26170874,0.22670808,0.06849147,0.051396556
680,0.1813015,0.22112888,0.032870237,0.04889798
681,0.1826438,0.21304072,0.033358756,0.04538635
682,0.1838491,0.017016068,0.03380049,0.0002895466
683,0.24258876,0.24438897,0.058849305,0.059725966
684,0.09080178,0.04859086,0.008244963,0.0023610718
685,0.20107895,0.1049076,0.040432744,0.011005605
686,0.16037041,0.119279906,0.025718668,0.014227696
687,0.5089508,0.55752784,0.25903094,0.3108373
688,0.19759625,0.22836445,0.03904428,0.052150324
689,0.062120475,0.05925549,0.0038589535,0.003511213
690,0.40913713,0.44558802,0.1673932,0.19854869
691,0.07659505,0.13890615,0.0058668023,0.01929492
692,0.009944499,0.027282596,9.889305e-05,0.00074434
693,0.022644792,0.018440492,0.0005127866,0.00034005177
694,0.0010334607,0.028035846,1.0680411e-06,0.00078600866
695,0.039719515,0.044231158,0.0015776398,0.0019563953
696,0.3030068,0.20846027,0.09181312,0.043455686
697,0.29267183,0.21461374,0.0856568,0.046059057
698,0.07576676,0.17667076,0.0057406016,0.031212557
699,0.034891047,0.02123726,0.0012173852,0.0004510212
700,0.17736892,0.27480087,0.031459734,0.075515516
701,0.051000115,0.24621896,0.0026010117,0.06062378
702,0.2601934,0.345841,0.06770061,0.11960599
703,0.24666068,0.172058,0.06084149,0.029603956
704,0.25369534,0.0084401965,0.06436133,7.1236915e-05
705,0.14371082,0.0675475,0.0206528,0.004562665
706,0.5585103,0.4279448,0.31193376,0.18313676
707,0.19049256,0.16812545,0.036287412,0.028266167
708,0.27239522,0.07540664,0.074199155,0.0056861616
709,0.12212457,0.17271781,0.01491441,0.029831441
710,0.13564897,0.12600718,0.018400641,0.015877811
711,0.09547256,0.046194106,0.00911501,0.0021338954
712,0.807855,0.7874394,0.65262973,0.6200608
713,0.017244183,0.09362657,0.00029736184,0.008765935
714,0.16327319,0.082246155,0.026658133,0.00676443
715,0.4305277,0.3632381,0.18535408,0.13194191
716,0.20829603,0.15586406,0.043387238,0.024293605
717,0.16747981,0.14164916,0.028049488,0.020064484
718,0.18539678,0.15652531,0.034371965,0.024500174
719,0.23120627,0.14642736,0.05345634,0.021440974
720,0.51724136,0.44561404,0.26753864,0.19857188
721,0.2441807,0.37396836,0.05962421,0.13985233
722,0.31631392,0.23328929,0.100054495,0.05442389
723,0.0004479665,0.073275626,2.00674e-07,0.0053693173
724,0.32509643,0.38409525,0.105687685,0.14752916
725,0.28983295,0.23974237,0.084003136,0.057476405
726,0.24308929,0.18331131,0.059092402,0.03360304
727,0.25759128,0.13777804,0.06635327,0.018982789
728,0.0033839494,0.13975133,1.1451113e-05,0.019530434
729,0.0754655,0.13721932,0.0056950417,0.018829143
730,0.23847939,0.13122308,0.05687242,0.017219497
731,0.038035206,0.11541325,0.0014466769,0.013320218
732,0.24453701,0.29882342,0.05979835,0.08929543
733,0.36875895,0.4277476,0.13598315,0.18296802
734,0.049149968,0.036756486,0.0024157194,0.0013510393
735,0.23752786,0.2264652,0.056419484,0.051286485
736,0.04480385,0.12712036,0.002007385,0.016159587
737,0.18240792,0.34908906,0.033272646,0.12186317
738,0.22045569,0.07283953,0.04860071,0.005305597
739,0.06001683,0.04673131,0.0036020197,0.0021838155
740,0.040115822,0.07837653,0.0016092792,0.006142881
741,0.19657196,0.20546675,0.038640536,0.042216584
742,0.03821951,0.06310721,0.001460731,0.0039825197
743,0.11599371,0.04386452,0.013454541,0.001924096
744,0.21281078,0.20497862,0.04528843,0.042016234
745,0.14878316,0.3011846,0.02213643,0.09071216
746,0.030016478,0.16633955,0.00090098893,0.027668845
747,0.38765064,0.298197,0.15027303,0.08892145
748,0.010725878,0.06782916,0.000115044466,0.004600795
749,0.24180451,0.44146883,0.058469422,0.19489473
750,0.15206993,0.22280408,0.023125263,0.04964166
751,0.09081745,0.040742107,0.0082478095,0.0016599193
752,0.2264111,0.19720957,0.051261988,0.038891613
753,0.04174135,0.05121731,0.0017423402,0.0026232128
754,0.13975082,0.10003023,0.019530293,0.010006047
755,0.48275432,0.31398836,0.23305173,0.09858869
756,0.027404947,0.064302474,0.00075103116,0.004134808
757,0.0476486,0.14298019,0.002270389,0.020443333
758,0.06960504,0.12210353,0.004844861,0.014909271
759,0.28793582,0.25574943,0.082907036,0.065407775
760,0.5009762,0.38106555,0.25097716,0.14521095
761,0.21238622,0.2697971,0.04510791,0.072790466
762,0.023475375,0.11069892,0.00055109325,0.012254252
763,0.2635028,0.21552828,0.06943373,0.04645244
764,0.053078204,0.05790405,0.0028172957,0.003352879
765,0.0195206,0.12422946,0.0003810538,0.015432959
766,0.06248206,0.059462115,0.0039040076,0.003535743
767,0.27215633,0.14836174,0.07406907,0.022011207
768,0.17336732,0.26849133,0.030056229,0.07208759
769,0.015950285,0.27145147,0.0002544116,0.0736859
770,0.021425562,0.026725993,0.00045905472,0.00071427866
771,0.015649682,0.016834006,0.00024491255,0.00028338374
772,0.0070904195,0.11427091,5.0274048e-05,0.013057841
773,0.27440313,0.38513473,0.07529707,0.14832875
774,0.52822363,0.44638857,0.27902022,0.19926275
775,0.026792176,0.04311395,0.0007178207,0.0018588128
776,0.16171926,0.16393144,0.02615312,0.026873518
777,0.033479016,0.18620238,0.0011208445,0.034671325
778,0.054609746,0.112056255,0.0029822243,0.012556604
779,0.2334062,0.25318488,0.054478455,0.06410258
780,0.04207901,0.07152478,0.001770643,0.0051157936
781,0.41841403,0.30456588,0.1750703,0.09276038
782,0.021966968,0.099484324,0.00048254768,0.009897131
783,0.5536069,0.4989229,0.30648062,0.24892408


==> csv_files/filter_n1_m0_meancoefs.csv <==
sigma,f,b,means
1.0,0.9988889,-0.0009942055,-0.23090509
0.41858348,1.0000035,-0.00016283989,-0.058270015
0.41858348,1.0000212,0.00011408329,0.07400772
0.29734164,0.8920127,-0.034632325,0.086838186
0.2708489,0.8030127,-0.664885,-0.14176649
0.25869584,0.776082,0.24192673,-0.020344323
0.21876557,0.6562909,-0.098857105,0.016154043
0.21876541,0.6562927,0.07041292,0.05699034
0.18781121,0.563439,0.040926695,0.007628095
0.18781108,0.5634297,0.1817869,0.023740936
0.17933916,0.5380313,0.11101627,0.011881012
0.16937813,0.50813216,-0.1413461,0.026346203
0.16636106,0.49907988,-0.09382348,-0.023662062
0.14676404,0.44028863,0.03871557,0.033731893
0.14676352,0.44027635,-0.068368316,-0.01869349
0.14565647,0.43696392,0.39438233,-0.028046373
0.1436126,0.4308356,-0.5119283,-0.020060282
0.13390763,0.40172237,0.09889527,-0.009633456
0.13390727,0.40171757,-0.0020733476,0.027783178
0.12763377,0.3828876,-0.06931767,-0.0056621344
0.122337684,0.36701092,0.39361995,-0.022544814
0.12086147,0.3625831,0.09636623,0.031874176
0.11581074,0.34742925,-0.06324917,-0.016576441
0.11581005,0.34743032,-0.051669866,0.016749103
0.11007946,0.33023703,0.11188559,-0.0034972944
0.10941231,0.3282371,0.039575264,0.025540134
0.10941145,0.32822946,0.049980998,0.05214736
0.10928965,0.3278635,0.125123,0.024541382
0.10215583,0.30646378,-0.010174438,-0.02713501
0.10215501,0.306466,0.027457327,0.018565223
0.09896826,0.29690236,-0.06372437,-0.012127891
0.09599986,0.28799802,-0.01340729,0.012098023
0.09538152,0.2861445,0.31917608,0.042241294
0.094716474,0.28414425,-0.2368182,0.027002895
0.09361517,0.28084362,0.015349299,-0.04256858
0.09178605,0.27537978,0.053843737,0.009165101
0.09178578,0.2753576,-0.0114427805,-0.008094685
0.08730904,0.2619345,0.03730464,0.0011244833
0.08675477,0.26026335,0.27091408,0.035242073
0.08635737,0.25907046,0.019846141,-0.018199531
0.08635707,0.25906888,0.07336843,-0.03034895
0.08180818,0.24542019,-0.06659913,-0.008825598
0.081478715,0.24443653,0.008139491,0.01815422
0.08147812,0.24443087,0.041346133,0.008861909
0.0804745,0.24142578,0.22042775,-0.009182476
0.08047437,0.24142097,-0.19026531,-0.007823755
0.07813593,0.23440598,-0.043328464,0.02987427
0.07773202,0.2332302,0.061385155,-0.0028709117
0.07677136,0.23032427,-0.104103684,0.0072740256
0.07563048,0.2268903,0.13479865,-0.036588114
0.07483186,0.2244936,-0.042947322,0.037501175
0.07483133,0.2244849,0.18330824,-0.0040694433
0.07126872,0.21380611,-0.02940327,-0.01588561
0.07097101,0.21291646,0.117409185,-0.004123604
0.07097087,0.21291032,0.084833264,-0.020264532
0.070842735,0.21252637,0.032562666,-0.035024185
0.07074175,0.21222462,0.12055963,0.034801003
0.06881537,0.20644377,0.14362589,0.006524657
0.068571575,0.20571116,0.25643933,-0.006069547
0.06710109,0.20129877,-0.050926745,-0.009777039
0.06710065,0.20130108,0.023862362,-0.029172996
0.066839494,0.20052816,0.065470815,-0.003041405
0.06683919,0.20051761,0.113298416,0.026679063
0.06554046,0.19661869,0.024636269,-0.0023119922
0.06506794,0.19520389,-0.108546495,-0.038879734
0.064762436,0.19429587,-0.1440773,-0.007282433
0.06350403,0.1905107,-0.046339072,-0.012318602
0.062656574,0.1879664,0.065954685,-0.006107849
0.0620609,0.18617697,0.09403407,-0.001548569
0.062060148,0.18618159,0.015386939,0.01336121
0.060463022,0.18139032,0.033873677,0.014003133
0.059616555,0.17884105,0.009022355,-0.0035206685
0.05961612,0.17885068,-0.05745104,-0.0024325654
0.05916556,0.17750193,-0.011006594,-0.007733002
0.059111405,0.17734773,-0.058819115,-0.0031960232
0.05889108,0.17668252,0.05780089,-0.0061165635
0.058890805,0.17667213,0.10222993,0.008474167
0.058559116,0.17566049,-0.02582717,-0.006201861
0.0578697,0.17360345,-0.06477684,0.0017540418
0.05667601,0.1700327,0.015141726,0.007973582
0.05667581,0.17002502,0.026607573,-0.035873655
0.05632241,0.16898702,0.0992676,0.003301547
0.056322016,0.16896386,0.04144781,0.009024516
0.05579604,0.16734567,-0.0024807453,-0.0008439651
0.055150535,0.16545641,-0.003365159,-0.011381784
0.05462972,0.1638906,0.029021978,-0.008880141
0.05443417,0.16330162,-0.049815655,-0.00085803086
0.053764146,0.16128443,-0.025905132,-0.0036878951
0.052706312,0.15811913,-0.04622829,0.008819936
0.052705765,0.1581135,-0.06600991,-0.0013011137
0.052355964,0.15706237,-0.024773702,0.0015597607
0.0523558,0.15706511,-0.012252271,0.007823937
0.051445093,0.15427878,-0.0001193285,0.001026121
0.051118508,0.15335691,0.0452165,0.010934591
0.05074892,0.15224181,-0.01689291,-0.010304952
0.050618414,0.15185466,0.011269569,0.012580704
0.05061803,0.15185201,0.013338923,0.008587358
0.049969062,0.14983739,0.039411902,-0.00021565068
0.049950477,0.14984652,-0.0037446022,0.008460698
0.04957922,0.1487193,-0.049958467,-0.0023021188
0.04908816,0.14726306,-0.025691815,0.0032405837
0.0490877,0.14726159,0.036080822,0.0032401353
0.048860136,0.14658062,-0.01218535,-0.0057300874
0.048785098,0.14635792,-0.007087916,0.005624709
0.048182547,0.14454715,0.016771913,-0.005025979
0.048182,0.14454417,-0.009737536,-0.0146699045
0.04753381,0.1425936,-0.0010871068,-0.0054076025
0.04753325,0.1425997,0.01071471,0.019521067
0.046977207,0.1409317,-0.01864247,0.0025826152
0.04689373,0.14067833,-0.017289236,0.0050888727
0.04685152,0.14050715,0.0015336275,0.0015905201
0.046243913,0.13873252,0.023957849,0.0084459875
0.04542125,0.136262,-0.00963974,-0.0071325484
0.045420885,0.13626203,0.002293408,0.011475105
0.04461261,0.13378781,0.009386957,-0.0008859833
0.044612132,0.13383618,0.041992366,-0.017412823
0.04426753,0.13280167,-0.014428139,0.011785036
0.044146806,0.13249964,0.00086832047,-0.0008137133
0.04406633,0.13219562,0.022637725,-0.0082144
0.044066038,0.13219859,0.0017501116,0.005644037
0.043878768,0.13163869,0.0046229577,-0.0013918424
0.043878008,0.13163415,-0.041766375,0.011234655
0.04373572,0.13120456,-0.016248405,0.0138966385
0.04340002,0.13019407,0.001932621,-0.0075945724
0.043284003,0.1298438,-0.020057023,-0.0041640475
0.0428762,0.12863167,-0.011535108,-0.012777289
0.042875938,0.1286255,-0.012867212,-0.009638451
0.04239665,0.12718822,-0.032224894,0.0059576053
0.042278912,0.12685038,-0.008571148,-0.0036536523
0.042278454,0.12683351,0.006673515,0.007570253
0.04208709,0.12626381,-0.010425985,-0.0045063924
0.041935176,0.12580556,-0.006459415,0.0087774955
0.041463528,0.12438782,-0.014821589,0.0114833955
0.04146281,0.12438125,-0.0067522526,-0.003771334
0.04125378,0.12376119,-0.019979179,-0.0056426628
0.041240815,0.12372028,0.0006957054,0.016235508
0.04080412,0.122422494,-0.005307853,0.0012996073
0.04080376,0.122414164,-0.021383733,-0.004390278
0.040748138,0.122242466,-0.01212877,0.0029569976
0.040324185,0.12096706,0.0054427385,-0.0027083214
0.039965097,0.11989749,-0.025966763,0.009852614
0.039941043,0.11985839,-0.008675814,0.0004205039
0.03948992,0.11846519,0.007096529,0.0024733187
0.039410014,0.118224464,0.008179784,0.004979993
0.039409798,0.11823092,-0.021097034,0.0059612133
0.03899462,0.11698827,0.019227326,-0.0056044273
0.038938276,0.116817,0.014246881,-0.0066359425
0.038655214,0.11595596,-0.006443858,-0.0015856229
0.03865498,0.11597124,0.008395195,0.00978861
0.038531814,0.11559557,0.0077562034,-0.012327786
0.038499773,0.1154953,-0.0064222813,-0.0029818774
0.038177326,0.11452742,-0.0008326769,0.0034624022
0.038150262,0.11445833,-0.007858083,0.000119428354
0.03814947,0.114452384,0.039180517,-0.0075896005
0.037811823,0.11343333,-0.024864018,-0.0025361297
0.037794672,0.11338584,-0.02404064,-0.0050045536
0.03767066,0.11299951,0.015627146,0.0024898
0.037524678,0.1125745,-0.0019185543,-0.006468434
0.037310306,0.11192899,0.0073880553,-0.0050318493
0.037310228,0.111914866,0.0019711852,-0.0029487605
0.036954004,0.110862546,-0.0006700158,-0.0033190604
0.03695317,0.11085533,0.00865972,0.0071838386
0.03688365,0.11065416,0.022072673,-0.007900967
0.036882795,0.11064371,0.00082981586,-0.0030199417
0.036628403,0.109884314,-0.025440872,-0.004727987
0.036444277,0.10932895,-0.009494007,0.0034736458
0.036444105,0.10933193,0.018629849,-0.010186309
0.03601187,0.10803525,0.004466057,0.0024370672
0.03596083,0.107880935,-0.008538604,-0.010552396
0.035890404,0.10766565,0.0012106299,0.0020118274
0.03589009,0.10766648,0.0018968582,0.0032819158
0.035741106,0.10722324,0.011690259,-0.005278987
0.03568474,0.10705488,-0.017099287,0.010540543
0.0352641,0.10579614,-0.0018336773,-0.0063349428
0.03521931,0.10565579,-0.0018200874,-0.0021548925
0.03496157,0.104884036,0.0033687353,0.005233517
0.034960873,0.104878545,-0.010935187,0.009160814
0.03495711,0.104869686,0.021559544,-0.0041558472
0.034618687,0.103855394,0.002780676,-0.008638584
0.034512576,0.103536904,0.009300381,0.013034768
0.03451235,0.10353715,0.015053868,0.010672255
0.034422617,0.103262685,0.0040899515,0.007394034
0.03408672,0.10226014,0.008557856,0.00804487
0.03408646,0.10225718,0.013493478,-0.0028531877
0.033995483,0.101985,0.0044384003,0.012769554
0.033936694,0.10179263,-0.011303186,-0.0023562408
0.033936467,0.1017943,-0.025398493,-0.0060056695
0.03369484,0.101082474,-0.0076656565,0.0076711206
0.033533882,0.10058012,-0.002515316,0.00047484387
0.033444267,0.10033168,-0.0044044554,0.011287014
0.033035796,0.099105835,-0.0066657066,-0.002424595
0.032673262,0.09801845,-0.0014109015,-0.0042285295
0.032594923,0.09775322,0.024317384,-0.0007933641
0.03259431,0.09778334,-0.0079467,0.004218254
0.032321956,0.096963964,-0.011306584,-0.0035682104
0.032321744,0.096963435,-0.02169171,0.0011609524
0.03230771,0.0969263,0.0037213564,0.003234228
0.03226902,0.09672954,0.0016100407,-0.0006059236
0.03216214,0.09648671,-0.0126520395,-0.0067962105
0.03198165,0.09594891,-0.0047520995,-0.0047357427
0.031981118,0.09594492,-0.0025555491,-0.0073491917
0.031873588,0.09561927,-0.01689899,0.013762275
0.031855606,0.0955668,0.0016172826,-0.010996927
0.031577807,0.09473614,-0.010219693,-0.008772591
0.031577468,0.0947405,-0.007891893,-0.0033610328
0.031475898,0.09443024,0.0067076683,-0.001667611
0.031412285,0.09423553,-0.0068706274,-0.0071579535
0.03141226,0.09422608,-0.00838656,-0.004146817
0.031253755,0.093760915,-0.0028808713,-0.006641306
0.031101644,0.09329619,0.005127847,-0.0037215513
0.031070927,0.09323692,0.0002925396,0.0011424157
0.030971274,0.0929136,0.009017944,-0.009170029
0.030847583,0.09254228,0.0062399805,0.006402482
0.030847248,0.09254034,0.0038546026,0.008312012
0.030790316,0.092370726,0.014553092,-0.01149977
0.030547583,0.09164451,-0.010625444,-0.0021834115
0.03051623,0.091552384,0.01215601,-0.002105645
0.030495351,0.09148361,0.0079244375,-0.0061106146
0.03017,0.09050965,0.013911128,0.007719263
0.030169394,0.090506956,-0.014010668,-0.008433394
0.029824628,0.08948475,0.0030816197,0.0031414866
0.029723542,0.08916991,-0.00024187565,0.01136114
0.02971322,0.08914183,-0.056729645,-0.003249437
0.029578615,0.08874049,0.009929359,0.002403517
0.029578194,0.088742524,-0.0015715361,-0.00037335808
0.02951673,0.088547304,-0.025859356,0.0037491363
0.029471317,0.08841009,0.027551405,-0.0037705423
0.029413277,0.08820442,0.0021935701,-0.00079715543
0.029412678,0.08823154,-0.01641047,0.0037627497
0.029347138,0.088038884,0.005155325,0.0095725
0.029183356,0.08754894,-0.0024340749,0.00023583033
0.029066982,0.08718571,-0.003669858,-0.0020906443
0.029021665,0.08706461,-0.011658914,0.01824023
0.02901892,0.08705798,0.011485338,-0.010456702
0.029018173,0.08705672,-0.00982973,0.005344367
0.028959911,0.086878434,-0.013802886,-0.00506946
0.028579764,0.085739,0.0007992983,0.009094105
0.028470267,0.08541081,-0.008215845,-0.00728762
0.028469881,0.08544121,0.011618003,0.00024270239
0.028377123,0.0851102,-0.011453129,-0.0014745875
0.028370302,0.08511147,-0.0054631233,-0.009999832
0.028309455,0.08492872,0.005547911,0.0063532037
0.028302636,0.08490904,0.004652977,0.006414166
0.02830186,0.084910125,-0.012664974,0.0028003885
0.028073102,0.08421595,-0.009703279,0.0019984844
0.028035434,0.084105276,0.006385088,-0.004384538
0.028018754,0.08403074,-0.0023297668,-0.0014187897
0.027845865,0.083533965,-0.016090214,0.002570469
0.027696995,0.08308426,-0.018974781,-0.0056270035
0.027696706,0.08308928,0.0030590892,-0.006820246
0.027627675,0.08287662,-0.011014342,-0.0011299371
0.027627194,0.08288256,-0.0065577626,-0.0008693781
0.02757916,0.08273624,-0.013486743,0.011629485
0.027366431,0.08211184,0.0008767843,0.001637024
0.02733657,0.08201181,-0.0004606694,-0.0015725782
0.027336195,0.08200739,-0.010041773,0.010536036
0.027122272,0.081360474,0.006811738,0.00060616067
0.026918586,0.08075193,0.00043189526,-0.008109788
0.026917946,0.080753446,0.0011524856,0.0068615284
0.026610347,0.0798309,-0.010061264,-0.013336215
0.026600668,0.079805635,-0.011429846,0.007886289
0.026507052,0.07951575,-0.00053424016,0.0014053154
0.026401576,0.07918788,0.010863066,0.0019307338
0.026401144,0.07920179,-0.0067089796,0.0053773406
0.026332678,0.07900051,0.012726098,0.0039591715
0.026265,0.07879225,0.0062093735,0.0019167474
0.026133604,0.07840018,-0.008229077,0.0048641628
0.026104253,0.07830719,0.01685214,0.0028837419
0.026103554,0.07830961,-0.0013381839,0.0034149978
0.025875682,0.07762686,0.0015846491,-0.008541942
0.025875418,0.07763283,0.005891919,-0.001855376
0.025786523,0.077358015,-0.006644249,0.005065296
0.025786523,0.077416845,-0.0016980171,-0.00055823324
0.02570093,0.077095285,0.0019205213,-0.0020127848
0.025656268,0.07697298,-0.026004314,0.0016657546
0.025599036,0.07679562,0.0010749102,0.0056288093
0.02539897,0.07617991,-0.008508325,0.0015251972
0.025379287,0.07613504,-0.018849373,0.008887666
0.025378788,0.07613551,-0.013274312,-0.0047162967
0.025245026,0.07578947,0.0059798956,-0.0001874336
0.025244743,0.07573347,0.01124607,-0.011889681
0.024916565,0.074746855,-0.035292983,0.0016885166
0.024889847,0.07466631,0.008530796,-0.007377627
0.024803974,0.07442047,0.0017738938,0.0004982984
0.02480372,0.07441166,-0.008082941,-0.0059806467
0.024738653,0.074225634,0.00029706955,0.0006627336
0.024732517,0.074198365,0.0064255,-0.0027946967
0.024604002,0.073815346,0.0039538145,-0.0004282303
0.02454176,0.07363077,-0.0046353936,-0.0027982742
0.02454083,0.07361124,0.0022528172,0.0009816156
0.024456093,0.07335674,0.011088133,-0.0007867284
0.024410142,0.073230326,-0.00060504675,-0.0032157667
0.024409132,0.07322768,-0.014732748,-0.0029291266
0.02440895,0.07322292,-0.0036517382,-0.0015937773
0.024365123,0.07308656,0.000115692616,-0.0017105456
0.02424616,0.07274359,0.0033664703,0.0050174673
0.024245808,0.07273803,-0.00092481077,0.0025404003
0.024087943,0.07226345,0.0280115,-0.003687739
0.023997994,0.071997546,-0.010591149,0.0028566385
0.023901159,0.071703136,0.0028200299,0.0024906578
0.023900772,0.071699925,-0.003543198,-0.002111958
0.023676977,0.071030766,0.004775524,-0.002501377
0.023614977,0.07084256,-0.0074876845,0.0039052246
0.023420924,0.07029025,0.0052012205,-0.0010290665
0.02342065,0.07027183,-0.004653275,-0.002070259
0.02331119,0.06993306,0.010765821,-0.0058937566
0.023310393,0.06992243,-0.005399704,0.0033536886
0.023301048,0.06987467,-0.006427557,0.00016842644
0.023274152,0.06982835,-0.007320568,-0.0014188881
0.023035439,0.06911062,-0.0012540817,0.00043626525
0.023035252,0.06910704,0.0066306526,0.004303067
0.022983786,0.068950355,0.0038179606,0.0014217361
0.022966195,0.06888598,-0.027679682,-0.0019974823
0.022817355,0.06845072,-0.03555715,0.007517083
0.022816774,0.068455294,0.0018405318,0.0010133621
0.02281662,0.06844801,0.0055496953,-0.0032394764
0.022738978,0.06821253,0.003747344,-0.0016163663
0.02270643,0.06811828,-0.006672919,-0.0038023838
0.022540651,0.06761855,-0.0049778223,0.0041322256
0.02250499,0.067514956,-0.005793214,-0.007898334
0.022454213,0.06736276,-0.0080859065,-0.003786107
0.022453744,0.0673641,-0.015349269,-0.0039059115
0.0223881,0.06714561,0.009284645,-0.0006173632
0.022313293,0.06693422,-0.0049693584,-0.0056047984
0.022124441,0.06637253,-0.006307274,-0.0022094648
0.022124037,0.06637429,0.0074445903,0.0032070046
0.022049004,0.06614596,-0.007690251,-0.011259497
0.021858633,0.0655746,-0.00058090687,0.0048209066
0.021853782,0.06556747,0.014470071,-0.0023145413
0.021853324,0.06559126,0.0005264282,0.0004611291
0.021850504,0.065627865,-0.009568453,-0.0004469693
0.021722589,0.065170735,-0.008794665,-0.002106284
0.021721903,0.06519363,-0.0005018115,0.00020309152
0.021596175,0.06479333,-0.0015633106,-0.0016467823
0.021532733,0.06460651,0.007511258,-0.0007231031
0.021484371,0.06445517,0.0068939924,0.0058268504
0.021484008,0.06445527,0.013232172,-0.0028938104
0.021450112,0.06435338,0.0003298223,0.0058256243
0.021449361,0.06435724,-0.0049657524,-0.001214111
0.021322353,0.063967176,-0.0048047528,-0.00093840563
0.021257503,0.063782446,-0.018486261,-0.0012952046
0.021230802,0.06369295,-0.006611392,0.0019974525
0.0212262,0.06358479,-0.008495688,-0.00062351604
0.020989588,0.062969565,0.002369672,0.0025995772
0.020986665,0.06295957,0.0031924248,0.0059891953
0.020986348,0.06296222,0.0049823225,-0.0013039917
0.020841748,0.06251901,-0.009655774,0.0027567102
0.02070414,0.06211243,-0.00048840046,0.006236105
0.02063753,0.061913956,0.0015665591,0.0055254065
0.020617455,0.061849196,-0.010658324,-0.0032355736
0.020576969,0.061732613,-0.00079244375,0.009621639
0.020576794,0.06173117,-0.006576985,0.0055874255
0.020401826,0.061210718,-0.0020069182,0.0022261562
0.020388607,0.060842797,0.003602147,1.4178985e-05
0.020293213,0.0609467,0.0009740591,0.00053329574
0.020292848,0.06088086,-0.0063108206,0.010960966
0.020219762,0.06065804,-0.0014276505,-0.010519888
0.02021927,0.06065048,-0.0007483959,0.0008712798
0.020113677,0.060342036,0.005387187,0.0018572045
0.020088537,0.060267977,0.011558678,-0.0009392022
0.019850232,0.059540953,-0.0026661158,-0.002099612
0.019849809,0.059548464,0.007179439,0.008948886
0.019687261,0.05906097,0.0010184385,-0.0017075446
0.01968703,0.059059106,0.013338804,-0.00401234
0.019612022,0.057752013,0.00015154481,-1.1554822e-05
0.019608675,0.058830686,0.0033082962,-0.0071605286
0.019452436,0.058356073,-0.004757881,0.0034153059
0.01940895,0.058227073,-0.009172395,0.001447781
0.019406231,0.058217753,-0.0066441298,-0.006277118
0.019405654,0.05820972,-0.0058784485,-0.0009897408
0.019378047,0.058133863,-0.0030107498,0.0015012135
0.019150557,0.05746322,0.0044873953,0.005278426
0.01912171,0.057361517,0.011516362,-0.0059653497
0.019121615,0.057363894,0.016951144,0.0014514388
0.01907922,0.057236873,-0.006998241,-0.0030016033
0.018960068,0.056878787,0.0015926361,-0.002688389
0.018959396,0.056893934,-0.0013741851,-0.00065674924
0.018866863,0.056593206,0.014382213,0.001252539
0.018810855,0.05642863,0.0010208786,-0.0022933346
0.018797982,0.05639588,0.016800404,-0.006972967
0.018797917,0.056393128,-0.008421779,0.0043046298
0.018397631,0.055192757,-0.01269564,-0.0034438686
0.018397303,0.055196542,-0.0014225543,-0.002169321
0.018377315,0.055132158,-0.0061456263,-0.00083286583
0.018345376,0.05503784,-0.00054967403,-0.001277864
0.018235983,0.054690678,0.021145642,-0.0004620061
0.018181805,0.05454551,0.0018953085,0.0031997776
0.018141842,0.054428756,0.0056585968,0.00095782086
0.01814124,0.054423936,0.010597438,0.003960444
0.018070092,0.05420886,0.0020313263,-0.006068766
0.018021366,0.054063283,-0.0073502064,0.00143114
0.017889874,0.055047624,0.0041964054,-6.657672e-06
0.017889092,0.053659618,-0.0122798085,0.005428195
0.017722767,0.053166598,0.017188549,0.0012708912
0.017651357,0.052954115,-0.0019850135,-0.0033270975
0.017651048,0.05295141,-0.00047256052,0.0071148193
0.017543674,0.05263097,-0.0059007406,-0.0024480857
0.017524546,0.052576184,-0.00022685528,-0.002385264
0.01745128,0.052353017,-0.008912867,0.00087432034
0.01743192,0.052294903,-0.0036441237,-0.0027839632
0.017431507,0.052300673,-0.0041608214,-0.0011962628
0.01742839,0.052282613,-0.003442645,0.004148669
0.017261075,0.05177796,0.014673948,-0.0006688812
0.017179225,0.051537804,0.0043016225,0.002577049
0.017144099,0.051426675,0.012499452,-0.005162967
0.017144063,0.051423855,-0.0052233636,-0.0016174671
0.017047983,0.051145803,0.0071418285,0.006074337
0.016932357,0.05079653,-0.0020677596,-0.00873514
0.01693192,0.050818354,0.002874732,0.00053399935
0.016923694,0.050769176,-0.0015892982,0.0056450563
0.016654044,0.049961917,-0.0129163265,0.0033907515
0.016614605,0.04984316,-0.012040973,0.004879422
0.016589168,0.04974013,-0.0062086135,0.00011189197
0.01653212,0.049592625,-0.0017879009,0.006422351
0.016531706,0.049596682,0.0011190176,-0.006041062
0.016521454,0.049564593,-0.0047445,0.0027261784
0.016453626,0.04936797,-0.0016844273,-0.0013030939
0.016417695,0.049253516,-0.0021663904,-0.0064142095
0.016417615,0.049241025,-0.005350679,-0.00036622354
0.01629752,0.048890255,0.00286901,0.004606513
0.01629733,0.048890527,-0.006391406,-0.0016738927
0.016202345,0.04861467,-0.008610249,0.0005105426
0.01610818,0.048309576,-0.0022284985,-0.0012038874
0.015989143,0.047965202,0.009248614,-0.003413021
0.01595237,0.0478374,0.0024760962,-0.00018087027
0.015951876,0.047874797,0.0070570707,0.00012604779
0.01588175,0.047644384,0.010349393,0.0042999675
0.01575923,0.047277216,0.0008132309,-0.0053722477
0.015631668,0.046894103,-0.010866463,-0.003057985
0.01559539,0.046784192,0.0019708872,0.0025419719
0.015594885,0.046785604,0.00055217743,0.0018660454
0.015566852,0.046703793,0.005107999,-0.000950774
0.015479373,0.046438813,0.00930208,-0.0013439355
0.015479139,0.046436068,-0.0014390051,0.0031271896
0.015314054,0.045934845,-0.0029544085,0.00014335361
0.015313707,0.04594101,-0.012078762,-0.0055824714
0.015241491,0.04571777,0.0005136728,0.0031485327
0.015157748,0.045472678,-0.004401624,-0.0016728954
0.015060532,0.04518074,-0.008064926,-0.0070941374
0.015052021,0.045160312,0.0058716536,-0.0052278414
0.015009838,0.045027938,0.013752028,-0.0040307003
0.014879765,0.04463987,-0.0022463799,0.0035381822
0.014607373,0.043823805,0.005203426,-0.006011795
0.014591593,0.043773647,0.0093714595,0.004125964
0.014566436,0.04369941,0.008030236,0.0020983743
0.014566181,0.04369162,-0.0015510321,-0.0008039895
0.014546477,0.043641593,-0.008666411,0.0024871912
0.014514808,0.043545093,-0.0033938885,-0.0013634247
0.014514589,0.0435402,-0.011232853,-0.0017670474
0.014495618,0.04346722,0.013135234,0.0005248289
0.014261295,0.042784214,-0.006693065,0.0025483973
0.0142389,0.04262935,-0.0021380186,5.345049e-05
0.014196033,0.042581853,-0.0040482283,-0.0004470661
0.014195598,0.04258683,-0.011251807,0.0052577187
0.0141004175,0.042304404,0.0004898906,0.0032909112
0.014075098,0.04223086,0.00858058,0.0011648617
0.014074627,0.042223744,-0.0032044053,-0.0009435164
0.013886715,0.04166114,0.009257674,0.0013369143
0.013886345,0.04166168,0.0036492795,-0.0023294033
0.013848551,0.04154457,-0.0011789799,-0.0031876022
0.013803504,0.04141579,-0.000677228,0.0005960518
0.013564187,0.040686604,-0.0024932027,0.0022173624
0.013388535,0.040166788,0.004761696,0.0027120707
0.013380642,0.040139336,-0.003258586,0.0016769004
0.013380267,0.040141888,0.006832123,0.0039217663
0.0132807195,0.03983111,0.011180729,-0.00042415157
0.013210719,0.03998249,0.0051540732,-4.5559747e-05
0.013210394,0.03963116,-0.014223203,0.006455064
0.013194732,0.039579906,-0.0015872717,-0.0017328102
0.013140667,0.039423443,0.000900507,-0.0033459023
0.013140254,0.039419737,-0.0065176114,-0.0006944659
0.013105529,0.039337195,-0.010624051,0.0004591907
0.01307126,0.03921274,0.0014327168,-0.0029163924
0.013038882,0.039115753,-0.024486527,0.0014529275
0.012827087,0.03848172,0.0073817074,0.0063143587
0.012826988,0.03848062,-0.0027852356,-0.004639822
0.012812438,0.038436793,-0.00024735928,0.0016871436
0.012788492,0.038362052,0.0023223162,-0.0022921052
0.012755006,0.03826732,0.0071032047,0.0014172111
0.012682295,0.03804652,-0.008117011,-0.0010438181
0.012579309,0.037734125,-0.0044623613,-0.0019095446
0.012572396,0.03771159,-0.00024926662,-0.0018739699
0.012440848,0.037322115,-0.0044721067,-0.004031877
0.0123837115,0.037152514,0.008166373,-0.002714751
0.012383595,0.03715428,0.002332449,0.0030049018
0.012342013,0.0370257,0.0016430914,0.00225144
0.012061561,0.036143694,0.007397026,5.9213507e-05
0.012061289,0.036185924,0.002825737,0.0015125474
0.012012386,0.03603856,-0.003493771,0.0046360623
0.011965239,0.0358969,0.004030347,-0.0014269837
0.011964858,0.035902068,0.004825391,0.00036510947
0.011832785,0.03549315,-0.010518193,-0.003070016
0.011832702,0.035498556,-0.004274249,-0.0018859145
0.011754892,0.03526424,0.007909209,-0.0029348496
0.011615465,0.03484932,0.0002501309,0.001217376
0.011580501,0.034742326,-0.00687775,0.0030643744
0.0115246875,0.03456964,-0.014448881,0.0018941222
0.0115049435,0.034513514,-0.0035934448,0.003367438
0.011504912,0.034509566,0.002366066,0.0017354216
0.011386239,0.03415541,-0.014023304,-0.0027875178
0.011269776,0.033816893,-0.014514327,0.00105012
0.011225171,0.03366316,0.00307858,-0.00045980472
0.01122489,0.033681177,-0.0046949983,0.0004262881
0.01105408,0.033161376,-0.004203707,-0.0027410567
0.011053302,0.033154827,-0.0080191195,-0.0015381386
0.010721842,0.03216226,0.006237507,0.0028963324
0.010692511,0.03207538,-0.008891851,0.0002065955
0.010692133,0.03208981,0.009571433,0.00047564486
0.01060864,0.031828955,-0.007803321,0.0010850069
0.010505236,0.031514756,-0.00053447485,-0.003567559
0.010504689,0.031511772,0.0001937151,0.0026343362
0.0104460195,0.03127256,0.0024096966,-0.00031343015
0.010335398,0.03099925,0.0012485981,-0.00095673744
0.010155677,0.030465454,-0.012435734,-0.00088266446
0.010075347,0.030221064,0.0015192032,0.0010160033
0.010075132,0.030225962,0.01121068,-0.0019343549
0.009918219,0.029751256,0.0026532412,-0.00088098843
0.0099145975,0.029742416,-0.00032913685,-0.003445626
0.009914305,0.029745067,0.0043366924,-0.0017440886
0.009887233,0.029661112,0.0056563616,0.0041508726
0.009742511,0.029228086,-0.00736548,-0.0006174121
0.00968113,0.02904006,0.0014123917,0.0027458025
0.009619464,0.028859543,-0.005435109,-0.0036250565
0.0095657995,0.028701125,-0.0003118515,-0.002182595
0.00956548,0.028694868,-0.007023692,0.00029777954
0.0094918,0.02848297,0.0022919178,0.0008846571
0.009212015,0.02763845,0.0012283921,0.0011250696
0.008953722,0.026864083,-0.004368581,0.0019099358
0.0089404825,0.026823277,0.0019041896,-0.0008545537
0.008776242,0.026329372,-0.0064685345,-0.0023513762
0.008776236,0.026325438,-0.0045465827,0.0025041895
0.008755267,0.026265582,0.010285497,-0.0018559329
0.008361432,0.025082849,-0.008238673,-0.002103332
0.008308092,0.024896825,0.0008148551,6.2419786e-05
0.008307786,0.024923723,0.0013097078,-0.00042791368
0.008131321,0.024402043,0.0018155575,0.0005109156
0.008130958,0.024391666,-0.0022280216,0.0009441779
0.008104822,0.024314724,-0.007984564,0.0020690083
0.008104622,0.024310019,-0.00010514259,0.0024737031
0.007889174,0.02368209,-0.012395486,-0.0009146868
0.007853669,0.02356943,0.00831604,-0.00086857
0.0078420425,0.023488438,-0.006126046,-0.00039386036
0.0074763237,0.022427686,-0.0019564033,0.0011831346
0.0072827823,0.021849941,0.0008800879,0.00026037957
0.0072826804,0.021814523,-0.00862056,0.00030552124
0.007052075,0.021157803,-0.0019410551,-0.00044330463
0.007007501,0.021019144,0.007881045,0.00015667846
0.0069357106,0.020806057,0.010106742,0.0008467163
0.0069356374,0.020807255,0.0021773875,-0.001243501
0.0068191574,0.020463943,0.0010180473,0.00096847373
0.00666051,0.01998064,-0.0041103065,0.0011593058
0.006616146,0.01985144,-0.0061558187,-0.0016057574
0.0066159205,0.019832605,0.004691839,-0.00068707485
0.00651661,0.019545628,0.0016366541,-0.0007808788
0.006220988,0.018662581,0.024027169,-0.001060638
0.0062156064,0.018643862,0.0043131113,-0.0017169033
0.006215405,0.018651946,-0.0034555197,-0.0004328283
0.0062008817,0.018601876,0.0025139153,0.0016911183
0.0060561374,0.018163368,0.0066859126,-0.000989104
0.005822632,0.017466808,0.006419182,0.0016464044
0.0057310234,0.0171715,-0.008015156,-5.9717127e-05
0.005730553,0.017193822,0.0022460222,0.0007884802
0.005519925,0.016563682,0.018805526,3.5344667e-06
0.0052951965,0.015842613,0.004872322,-3.141997e-05
0.005295066,0.015921913,0.0021865368,-0.00013946816
0.0052552084,0.015766174,-0.0010224581,-0.001832747
0.0049953107,0.0149835115,0.0058594346,0.0003316013
0.004889307,0.0146668805,0.0006530881,-0.0011477203
0.004854488,0.014563006,0.001972288,0.00090369384
0.004854025,0.014566562,-0.007965684,-0.00060744834
0.004693888,0.014083894,0.0033855736,-0.0005152641
0.0045409184,0.013630862,-0.00048673153,-0.0005260183
0.004535908,0.013612831,0.007660158,0.0008274539
0.0044362224,0.0133135095,-0.0039247274,0.0013594358
0.0044360696,0.013303546,0.00028270483,-0.00079506694
0.004360851,0.013081951,-0.008745551,-0.0006067725
0.004360782,0.013082382,0.0009896755,-0.0016423395
0.0043370286,0.013009391,0.008648634,-0.00089955033
0.0042293826,0.012689554,-0.0028105974,0.0013896301
0.004018653,0.012059721,-0.00033652782,-0.00075626746
0.003975807,0.011927119,0.001019299,0.0009771957
0.003975655,0.011927351,0.004071653,-0.0007640646
0.0038685116,0.011628412,-0.006582141,-0.00017763305
0.0038682276,0.011605684,0.0052609444,0.0016676417
0.0037358853,0.011339648,-0.00088477135,6.2084214e-06
0.0036017234,0.01081417,0.007793665,0.00025219977
0.0036015806,0.01080217,0.0029298067,0.00058418507
0.0034299868,0.010289343,0.0018869638,-0.00071301014
0.0034138164,0.010242271,0.0022488683,0.0007129423
0.0033028808,0.009914853,-0.000977397,0.00028547627
0.0032794154,0.009838744,0.012598962,-0.00074872654
0.0031251798,0.009374842,0.004131943,-0.0008938415
0.00307636,0.009226999,-0.005474746,0.0005999747
0.002872983,0.008616676,0.004049659,-0.00015926697
0.0028542571,0.008557425,-0.0052914023,0.00021489715
0.0026659728,0.007996146,-0.0014023781,-0.00042995205
0.0026657374,0.00799549,0.0047257245,0.00091949006
0.0026022342,0.007813397,-0.01492393,0.00025007757
0.0024737753,0.007352311,0.00058174133,-1.4628366e-05
0.0024736037,0.0074216365,0.0034428835,-0.0004472582
0.0023535793,0.007085291,0.0081624985,6.326825e-05
0.0021634789,0.006490868,0.0041183233,-0.00043927223
0.0021634728,0.0064901006,0.0012093782,0.0007336679
0.0020221919,0.0060673356,0.0009162426,0.0010447922
0.0019743254,0.0059217387,0.0070023537,0.00029146863
0.0019736637,0.0059240754,0.0075846314,0.0001687134
0.0019234159,0.005769388,-0.01088953,9.651772e-05
0.0019232722,0.005771463,-0.0016141534,-0.0002059055
0.001857284,0.005570645,0.008459404,-0.00038106457
0.0017624948,0.0052889483,-0.00043401122,0.00044029547
0.0017624879,0.005289223,-0.007194996,0.00016353317
0.0017537185,0.0052294196,-0.0020008087,0.00014886846
0.0016738053,0.0050073797,-0.01619041,2.606732e-05
0.0016165413,0.0048496802,0.004365623,-0.0006896733
0.0016162975,0.004847431,0.0035142303,0.00041473788
0.0015559326,0.004666617,0.0034644008,-0.00048691622
0.0015301139,0.004589588,0.00068205595,-0.0005323112
0.0015300106,0.004590065,0.00036201626,-6.675275e-05
0.0014616444,0.004388315,0.007982671,-9.48702e-05
0.0014138501,0.004248545,-0.0004924536,8.628774e-06
0.0014047306,0.0042119827,-0.002641499,-0.0001308755
0.0012966268,0.0038856098,0.006744027,0.00022048308
0.001264573,0.0037934487,-0.0015658438,0.00028559635
0.0012179546,0.0036918668,0.0011870861,-3.2689783e-05
0.0012178684,0.003647113,2.8729439e-05,-0.0002139549
0.0011981422,0.0035906467,0.012683153,0.0001053089
0.0011721594,0.0034865036,-0.0017824173,3.9335402e-05
0.0011410505,0.0034270717,-0.0072913766,9.205035e-05
0.0011408882,0.0034175706,-0.0055155754,0.00040520282
0.0010171862,0.003053663,-0.0012928247,6.701568e-05
0.0010171786,0.0030520763,0.0004196167,-0.0002434799
0.0010167334,0.003051817,0.014931202,-0.00054197124
0.0010046295,0.0030142416,-0.0071216943,-0.000115650044
0.00095137506,0.0028541642,0.0045006275,0.0003819387
0.00089910533,0.002696277,0.0044521093,8.564171e-05
0.0008763093,0.00263132,0.0022925735,0.00018772198
0.00086334074,0.0024962088,-0.0060967207,-1.5126995e-05
0.000863331,0.0025866781,-0.004709959,0.00016195877
0.00085613976,0.0025688924,-0.0047254637,-0.00014044924
0.0007115193,0.0021256525,0.0036098957,-0.00022660437
0.00071148976,0.002136952,0.002906084,0.00011724636
0.00069941615,0.0020990272,-0.003911823,0.00011510702
0.00065486156,0.0019428525,-0.001868682,1.1997063e-05
0.00064433843,0.0019351519,0.0053743124,7.982731e-05
0.0006367016,0.0019097229,-0.004412353,0.00018527702
0.0006347522,0.0019054192,-0.001935184,0.000108023894
0.0006347309,0.0019020298,0.0010852814,-4.1077976e-05
0.00058636686,0.001758536,-0.0015332699,0.00026581567
0.0005854496,0.0017580193,-0.0005915165,0.00018418381
0.0005698583,0.0017122559,0.0045098662,4.650143e-05
0.0005237802,0.0015710623,0.0044591427,-0.0002318342
0.0005236392,0.0015705298,0.001303792,2.7517714e-05
0.00052362535,0.0015649287,-0.003977746,-1.3592581e-05
0.0005044517,0.0015127029,-0.0017508864,5.7436402e-05
0.0004995319,0.0015008966,-0.007019758,-2.277607e-05
0.00049946434,0.001497975,0.0034554005,-0.00028628166
0.0004416667,0.0013254948,-0.005167246,0.00013760958
0.0004394156,0.001317813,-0.0046809316,-0.00025992998
0.00043939677,0.001319192,-0.0023836792,1.1996719e-05
0.0004367463,0.0013094988,-0.0029745102,5.476352e-05
0.00040788535,0.0012232783,0.0031665526,-5.595002e-05
0.00037423198,0.0010534142,0.0034486055,2.003429e-06
0.00037420166,0.0011227485,-0.0062781274,-0.00014259908
0.00036058362,0.0010804681,0.0044395924,-4.6186284e-05
0.0003605484,0.0010818301,0.0006073117,4.60179e-05
0.0003400885,0.0010163471,-0.008823395,-2.2855822e-05
0.00033946108,0.0010203135,-0.004083693,-7.904938e-05
0.0003394436,0.0010131492,-0.0027736425,-1.0901498e-05
0.00033805319,0.0010419074,-0.025788426,6.8702116e-06
0.00033051916,0.0009619947,-0.0034876466,-1.2478456e-06
0.00032762217,0.0009822574,0.0031721592,-0.00014300528
0.00030950757,0.00092750014,-0.00012040138,7.4449985e-05
0.0002828089,0.0008163318,-0.004034847,-4.739672e-07
0.00025726718,0.0007700707,0.0049626827,-2.2606555e-05
0.00025712073,0.00077666796,0.00088846684,1.3834534e-05
0.00025694503,0.0007716064,-0.0011089146,-5.4858257e-05
0.00025599162,0.00076851394,-0.0017725304,-0.00013809271
0.0002501453,0.000757421,0.0068659782,4.3970413e-05
0.00024800436,0.00074133027,0.00870423,-7.9915e-05
0.00023205367,0.0006955728,-0.005067885,-4.4819895e-05
0.00023198807,0.0006912019,-0.0007916689,6.0523882e-05
0.00023192263,0.000697621,-0.00096160173,4.7612706e-05
0.00020762766,0.0005976851,0.0009368658,-1.5165776e-05
0.0002076248,0.0006209681,-0.002261877,-3.461034e-05
0.00019995477,0.0005969015,-0.0029798746,-2.94393e-05
0.00018139272,0.00054392393,0.0033010691,3.1672313e-05
0.00018093253,0.00054392795,0.0022107959,-1.776632e-05
0.0001710159,0.00051258155,-0.00068178773,8.1799655e-05
0.00017095784,0.000513459,-0.0028538853,4.3355183e-05
0.00016619032,0.00050744205,0.003368169,9.143549e-07
0.00014982784,0.00045125827,0.010760546,-5.4602366e-05
0.00013661571,0.00061791186,-0.0021349192,5.752568e-07
0.00013651783,0.00040626188,-0.0017915964,2.328812e-05
0.00012589504,0.00037422922,0.0071214437,-1.1391868e-05
0.00012527275,0.00038073267,0.012055039,8.125704e-06
0.00012523356,0.00038664558,-0.00037157536,-1.9417034e-06
0.000107407184,0.00032006807,-0.0010696352,-1.5232692e-05
0.00010099709,0.00030036736,-0.003114462,3.1825086e-05
0.000100952275,0.0002985004,-0.0071302652,4.4776352e-06
9.564494e-05,0.00028874588,0.00027793646,8.030207e-06
9.4075425e-05,0.0002865163,0.010931671,-8.319088e-06
8.467162e-05,0.0004148897,0.014294386,1.4673125e-06
8.376636e-05,0.00025260643,-0.00710845,-2.3154535e-05
8.310646e-05,0.00025018706,0.0041708797,1.6732427e-05
8.3090104e-05,0.00024914372,0.0022999048,-1.3302006e-05
8.0843995e-05,0.00024856554,-0.007481456,1.907698e-05
7.900241e-05,0.0002366481,0.00092577934,4.3550765e-05
7.895989e-05,0.00023409013,-0.002294615,-7.5921416e-06
7.394248e-05,0.00021921349,0.0030816197,-1.2014071e-05
7.257899e-05,0.00021298742,-0.0035604835,8.072301e-06
7.1383605e-05,0.0002120462,-0.0013563037,-3.2970372e-06
6.956629e-05,0.00020762261,0.0063507557,1.5025212e-07
6.594439e-05,0.0001970528,-0.007033527,3.8823677e-05
6.590882e-05,0.00018503229,-0.0009571314,6.199885e-06
5.7166046e-05,0.0001543273,0.004157543,-2.7177625e-06
5.630408e-05,0.0001673595,-0.015761942,-2.0216732e-05
5.430137e-05,0.0001558707,0.0038876534,-4.015137e-06
5.329356e-05,0.00016177638,-0.0012764633,1.0468121e-05
5.3258264e-05,0.00016106012,-0.0033141375,-6.8317063e-06
5.324991e-05,0.00016244125,-0.0025265515,1.0682345e-05
5.2576906e-05,0.00015580695,-0.0025232434,1.6696744e-05
4.5882512e-05,0.00013788226,-0.00067812204,-1.712235e-05
4.3587595e-05,0.00013046413,0.0110278055,1.288883e-05
4.3585234e-05,0.00051284465,-0.004736066,1.7713883e-07
4.0190545e-05,0.00011776281,0.004034579,1.0468714e-05
3.81978e-05,0.00011621287,0.004168451,-1.1673533e-05
3.8182894e-05,0.0001140144,0.0012825131,-7.0828764e-06
3.489203e-05,0.0001048484,-0.0072237626,8.4504145e-06
3.4790944e-05,9.488746e-05,0.00561291,-4.9344685e-06
3.4781577e-05,9.810707e-05,-0.004372835,-3.9284664e-06
2.9459952e-05,8.698715e-05,0.011563659,6.6848243e-06
2.8558701e-05,8.558843e-05,-0.0037023425,1.6416614e-06
2.8550967e-05,8.5368374e-05,0.00278759,7.667593e-06
2.5143167e-05,7.8449746e-05,0.007415414,-8.434109e-06
2.5128145e-05,7.755622e-05,-0.009160042,-7.42601e-07
2.5010691e-05,7.1642244e-05,0.0014319718,2.3017558e-06
2.4474884e-05,7.216489e-05,0.009722769,-3.01299e-06
2.0612984e-05,6.191624e-05,-0.0029313564,-3.666226e-06
2.0249448e-05,6.0366503e-05,0.0051413234,2.2996098e-06
1.9924402e-05,5.6523128e-05,0.008208118,1.3548578e-06
1.787339e-05,5.5439225e-05,0.00219737,-2.701167e-06
1.7849521e-05,5.3431133e-05,-0.0032213926,2.5116972e-06
1.77896e-05,0.00034488042,-0.0027867556,1.2970644e-08
1.7757886e-05,5.3594064e-05,-0.0047515035,-3.3080305e-06
1.7451513e-05,4.403542e-05,0.00880146,-1.6431842e-06
1.7186427e-05,4.9388524e-05,-0.0055315495,3.276505e-06
1.6876855e-05,3.9567956e-05,0.0027836561,6.2068045e-07
1.3650573e-05,4.0401606e-05,-0.0027832985,3.4977693e-06
1.3638949e-05,1.0934877e-05,-6.443262e-05,3.006348e-07
1.353619e-05,4.0262672e-05,-0.0058269203,-2.7320227e-06
1.3353306e-05,3.0703646e-05,0.0007965565,1.3762026e-06
1.32374025e-05,4.1702307e-05,0.0024559349,-1.4275048e-06
1.1503328e-05,3.0752246e-05,-0.0132158995,2.2797649e-06
1.145019e-05,4.7039433e-05,-0.0025131702,-9.971949e-07
1.1213736e-05,3.230913e-05,-0.007882476,1.140391e-06
9.168891e-06,2.7934482e-05,-0.0009442046,-4.035349e-06
9.1682705e-06,9.17712e-06,-0.009929895,4.782382e-07
7.881832e-06,2.5281044e-05,0.0038568377,1.2690052e-06
7.879471e-06,1.687045e-05,0.0053108633,3.1340397e-07
7.5435337e-06,3.9305927e-05,0.0058591366,1.4156051e-06
7.264299e-06,2.3557517e-05,0.0024971068,-2.537869e-06
6.1419832e-06,1.9457748e-05,-0.00018504262,-1.3059187e-06
5.9905497e-06,4.7457917e-05,0.003698349,1.2055737e-07
5.9829467e-06,1.7767274e-05,-0.0065543056,1.6038184e-06
5.2496785e-06,1.7113038e-05,-0.006318651,6.033921e-07
5.090261e-06,9.370757e-06,-0.009050995,-5.3119603e-08
5.088416e-06,2.1641874e-05,-0.00057435036,-1.4657415e-07
4.806507e-06,9.420381e-06,0.0023150444,-1.4901751e-06
4.8018705e-06,1.23848695e-05,0.0030363202,-3.962996e-07
3.432332e-06,1.2768565e-05,0.006706476,6.136075e-07
3.4274146e-06,-1.316729e-05,-0.0040016174,-3.447228e-07
3.1503964e-06,9.638432e-06,0.0037457645,-4.0524586e-07
2.6636337e-06,-2.52468e-07,0.0038039535,5.0357266e-07
2.404504e-06,6.982506e-06,0.004571736,7.042821e-07
2.3960074e-06,7.153938e-06,0.0017498136,-9.004738e-07
2.2537713e-06,2.561411e-06,0.0054925084,-4.3800432e-07
2.0618957e-06,7.1221334e-06,0.0022919774,-3.916272e-07
2.0582434e-06,4.446566e-06,-0.0011226237,1.2846606e-07
1.8561316e-06,3.431929e-06,-0.002306223,-7.0140004e-08
1.079251e-06,2.2784351e-07,-0.006613612,3.021875e-07
1.0777932e-06,1.0776671e-06,-0.0006707907,-2.1539356e-07
8.929766e-07,1.4873415e-06,0.0053066015,-3.5841612e-07
8.913916e-07,1.17721e-05,0.0008802414,1.3672582e-07
6.796298e-07,3.2600701e-06,0.009756744,2.9822002e-07


==> csv_files/filter_n1_m3_meancoefs.csv <==
sigma,f,b,means
1.0,0.9986123,-0.0054005384,-0.23090653
0.41858348,0.99959725,-0.0029196665,-0.058282122
0.41858348,0.9995706,-0.000510931,0.07398513
0.29734164,0.89202106,-0.03524089,0.08685607
0.2708489,0.78287756,-0.7061349,-0.1418266
0.25869584,0.776056,0.22289461,-0.020315068
0.21876557,0.65629214,-0.087273,0.016176885
0.21876541,0.6562899,0.05563414,0.057000507
0.18781121,0.5634474,0.045840204,0.0076184473
0.18781108,0.56343263,0.18346098,0.02373387
0.17933916,0.5380068,0.14059317,0.011875866
0.16937813,0.508136,-0.14315757,0.02633053
0.16636106,0.4990835,-0.07155648,-0.023684394
0.14676404,0.44028828,0.05125603,0.03374008
0.14676352,0.4402939,-0.06889948,-0.018687632
0.14565647,0.43696252,0.35387516,-0.028055135
0.1436126,0.43083584,-0.5021302,-0.020067902
0.13390763,0.40171713,0.111632824,-0.009637623
0.13390727,0.40171528,-0.020443588,0.027791318
0.12763377,0.38290808,-0.046695113,-0.005663781
0.122337684,0.36701164,0.35986358,-0.022541063
0.12086147,0.3625791,0.08018544,0.031883076
0.11581074,0.34742597,-0.10306847,-0.016575485
0.11581005,0.34741732,-0.07226187,0.016752128
0.11007946,0.3302301,0.12289381,-0.0034967198
0.10941231,0.32823956,0.039111853,0.025553815
0.10941145,0.32823285,0.06241715,0.052150145
0.10928965,0.3278674,0.09825009,0.024539916
0.10215583,0.30646566,0.01091826,-0.027141066
0.10215501,0.30646375,0.043829918,0.018565474
0.09896826,0.29690227,-0.055908203,-0.012130233
0.09599986,0.28799316,-0.019313216,0.012106584
0.09538152,0.28614154,0.31670904,0.042252768
0.094716474,0.28414768,-0.2158081,0.02700994
0.09361517,0.28084373,0.00092315674,-0.042574674
0.09178605,0.2753524,0.07637085,0.009161015
0.09178578,0.27535486,-0.037274957,-0.0080978405
0.08730904,0.26195267,0.028509915,0.0011278831
0.08675477,0.26026297,0.26797166,0.035240844
0.08635737,0.2590693,0.004713416,-0.018191157
0.08635707,0.2590707,0.067231864,-0.030339241
0.08180818,0.24542028,-0.036171347,-0.008825234
0.081478715,0.2444371,0.049449444,0.01814772
0.08147812,0.24443828,0.04716474,0.008865887
0.0804745,0.24142276,0.24645877,-0.009170099
0.08047437,0.24142303,-0.15485069,-0.007826912
0.07813593,0.23440564,-0.045793116,0.02987867
0.07773202,0.2331901,0.08489078,-0.0028705038
0.07677136,0.23026793,-0.104678154,0.007280155
0.07563048,0.22689171,0.12149829,-0.03660151
0.07483186,0.224492,-0.05898571,0.037506282
0.07483133,0.22453192,0.17102695,-0.0040685367
0.07126872,0.21380374,-0.016530514,-0.015886517
0.07097101,0.21290864,0.11084235,-0.004121997
0.07097087,0.21291326,0.067857474,-0.020268558
0.070842735,0.21252412,0.005331844,-0.03503771
0.07074175,0.21222322,0.13525225,0.034802467
0.06881537,0.20643337,0.10188103,0.0065339915
0.068571575,0.20569476,0.262071,-0.0060723308
0.06710109,0.20130685,-0.040343672,-0.00978449
0.06710065,0.20129967,0.0037593842,-0.029174885
0.066839494,0.20052387,0.0719645,-0.003048713
0.06683919,0.200516,0.093972765,0.026674025
0.06554046,0.1966434,0.01183629,-0.002310246
0.06506794,0.1952023,-0.08023381,-0.038881395
0.064762436,0.19429383,-0.14191055,-0.0072791516
0.06350403,0.19050801,-0.07643153,-0.012322119
0.062656574,0.18797395,0.07527171,-0.0061062365
0.0620609,0.18618649,0.078588665,-0.0015488995
0.062060148,0.18617614,0.021014333,0.013362455
0.060463022,0.18138507,0.04141754,0.014001892
0.059616555,0.17883651,0.014077067,-0.0035265405
0.05961612,0.17886344,-0.031402737,-0.002428769
0.05916556,0.17749546,-0.028964043,-0.007736851
0.059111405,0.17736351,-0.05506265,-0.0032051003
0.05889108,0.17667262,0.07928848,-0.0061218455
0.058890805,0.17666262,0.110762835,0.008468978
0.058559116,0.17567785,-0.04613498,-0.0061975913
0.0578697,0.17361264,-0.07219231,0.0017514293
0.05667601,0.17002657,0.002354145,0.007970496
0.05667581,0.17002605,0.02820146,-0.03587984
0.05632241,0.16897556,0.089710414,0.0032936598
0.056322016,0.16896491,0.050843924,0.009030952
0.05579604,0.16741794,-0.010905623,-0.000839605
0.055150535,0.1654495,0.026136026,-0.011383482
0.05462972,0.16388795,0.04231891,-0.008880296
0.05443417,0.16335402,-0.071262896,-0.0008576042
0.053764146,0.16128092,-0.0060108006,-0.003691413
0.052706312,0.15812024,-0.051959276,0.008818994
0.052705765,0.15811643,-0.064919956,-0.0012949925
0.052355964,0.15703228,-0.02865091,0.0015595944
0.0523558,0.15706752,-0.02399595,0.007831384
0.051445093,0.15437342,0.004858136,0.0010279779
0.051118508,0.15335634,0.031262398,0.01093799
0.05074892,0.1522435,-0.043711472,-0.01030849
0.050618414,0.15185249,0.007664919,0.012582764
0.05061803,0.15186396,0.013600111,0.008590636
0.049969062,0.14970575,0.048256576,-0.00021542747
0.049950477,0.14985237,-0.023119748,0.008458893
0.04957922,0.14871955,-0.018904626,-0.002295616
0.04908816,0.14727953,-0.027023971,0.0032386289
0.0490877,0.14726472,0.03519821,0.00324238
0.048860136,0.14659089,-0.0152436495,-0.0057273936
0.048785098,0.14635402,-0.024477035,0.005633353
0.048182547,0.14454645,0.013599053,-0.00502422
0.048182,0.14454475,-0.016002268,-0.014672828
0.04753381,0.14260262,-0.025376976,-0.005406372
0.04753325,0.14259948,0.013134219,0.019526407
0.046977207,0.14093779,-0.016472518,0.0025798178
0.04689373,0.14067435,-0.0004107952,0.0050925747
0.04685152,0.14055654,-0.0060878396,0.0015948226
0.046243913,0.13873154,0.0134497285,0.008447336
0.04542125,0.13626045,-0.0071231127,-0.0071328646
0.045420885,0.1362608,-0.01495254,0.011478363
0.04461261,0.13383548,-0.0077574104,-0.0008847052
0.044612132,0.13383588,0.027818488,-0.017410414
0.04426753,0.1328025,-0.026884161,0.01178434
0.044146806,0.13244146,0.012504183,-0.0008086091
0.04406633,0.13219917,0.017634392,-0.008217198
0.044066038,0.13220015,0.019730508,0.0056406106
0.043878768,0.13160846,-0.0054489374,-0.001393999
0.043878008,0.13163261,-0.03834769,0.011235089
0.04373572,0.1312067,0.00036275387,0.013899056
0.04340002,0.13019893,-0.016623557,-0.0075939177
0.043284003,0.12985179,-0.010340333,-0.004164945
0.0428762,0.12862885,-0.006198406,-0.01278121
0.042875938,0.12862305,-0.019214898,-0.009641453
0.04239665,0.12719218,-0.020368516,0.0059558675
0.042278912,0.12683687,0.00045633316,-0.0036509577
0.042278454,0.12683445,0.018200189,0.007571831
0.04208709,0.12626104,0.010772467,-0.0045095203
0.041935176,0.12580338,-0.001283884,0.008775548
0.041463528,0.12438792,-0.014895976,0.01148708
0.04146281,0.12437797,-0.028954268,-0.0037738064
0.04125378,0.12375167,-0.014599681,-0.0056457585
0.041240815,0.12372236,0.0048202276,0.016242817
0.04080412,0.122353,0.0069663525,0.0012999692
0.04080376,0.122411735,-0.023885489,-0.0043967725
0.040748138,0.12224641,-0.0020073652,0.0029604903
0.040324185,0.120991215,-0.014189482,-0.0027101925
0.039965097,0.119894974,-0.015987039,0.009853997
0.039941043,0.11984408,-0.0014576018,0.00042095166
0.03948992,0.11846961,0.023095697,0.0024724207
0.039410014,0.11822577,0.00391829,0.0049810726
0.039409798,0.11822721,0.002945438,0.005960271
0.03899462,0.116985746,0.012469113,-0.005606099
0.038938276,0.11681591,0.007475987,-0.0066402894
0.038655214,0.11597534,0.003821358,-0.0015862306
0.03865498,0.11596413,0.018358856,0.009790582
0.038531814,0.11559822,0.013666689,-0.0123308515
0.038499773,0.11552229,0.005265951,-0.0029859578
0.038177326,0.11453174,0.003914237,0.0034638157
0.038150262,0.11453692,0.011252463,0.00011377601
0.03814947,0.11444364,0.021248162,-0.0075893677
0.037811823,0.11343498,-0.0036771297,-0.0025320665
0.037794672,0.113383144,-0.015151441,-0.0050069075
0.03767066,0.113010846,0.016421944,0.0024883228
0.037524678,0.11257384,-0.002223909,-0.00646876
0.037310306,0.11193106,-0.0047017336,-0.0050352113
0.037310228,0.11192955,0.008430779,-0.0029509962
0.036954004,0.11086112,0.004884541,-0.0033197207
0.03695317,0.110855386,-0.006901026,0.007183207
0.03688365,0.11065081,0.022758365,-0.007901572
0.036882795,0.11064648,0.018415213,-0.0030202453
0.036628403,0.1098901,-0.011225581,-0.0047301915
0.036444277,0.10934803,0.0025982857,0.003471187
0.036444105,0.10933401,0.018654287,-0.010188581
0.03601187,0.108055204,0.0005927682,0.0024392528
0.03596083,0.107873425,-0.007954359,-0.01055493
0.035890404,0.10767168,0.004888773,0.002011763
0.03589009,0.107666925,-0.014631668,0.0032791982
0.035741106,0.107227474,0.009452105,-0.0052837636
0.03568474,0.10705384,-0.014293313,0.01054078
0.0352641,0.105789915,0.007136941,-0.0063318377
0.03521931,0.105651155,-0.008226395,-0.00215569
0.03496157,0.104883604,-0.0030005872,0.0052366266
0.034960873,0.104881726,-0.008722246,0.009159325
0.03495711,0.104865484,0.0068024397,-0.004156565
0.034618687,0.1038521,0.007813454,-0.008636671
0.034512576,0.103537515,0.011146069,0.0130381975
0.03451235,0.10353601,0.0036804676,0.010677677
0.034422617,0.10326621,-0.0005669594,0.0073963376
0.03408672,0.10225736,-0.005642891,0.00804639
0.03408646,0.1022614,-0.013847232,-0.002849747
0.033995483,0.1019872,-0.0006929785,0.01276812
0.033936694,0.10182345,-0.0133548975,-0.002355231
0.033936467,0.1018108,-0.018720746,-0.0060034352
0.03369484,0.10108245,-0.006435141,0.00767303
0.033533882,0.100589395,0.013478816,0.0004771924
0.033444267,0.100332126,0.003892839,0.011290456
0.033035796,0.09911142,-0.022765458,-0.0024243302
0.032673262,0.09801935,-0.006892681,-0.0042255213
0.032594923,0.097789556,0.0071977675,-0.0007893906
0.03259431,0.0977832,-0.015207525,0.0042148954
0.032321956,0.09696792,-0.01387547,-0.0035681187
0.032321744,0.09697872,-0.0072667003,0.0011605881
0.03230771,0.096916296,0.00097182393,0.0032366957
0.03226902,0.096803464,0.0031391978,-0.00060773303
0.03216214,0.096476085,-0.0016895533,-0.006795187
0.03198165,0.095939904,-0.010850549,-0.004733101
0.031981118,0.09593406,0.001546979,-0.0073479954
0.031873588,0.09562016,-0.011683404,0.013766119
0.031855606,0.09556373,0.0075267553,-0.01099908
0.031577807,0.09473346,0.0024065971,-0.008770221
0.031577468,0.09472941,0.0034223124,-0.0033614258
0.031475898,0.09444098,0.007192254,-0.0016651811
0.031412285,0.09423385,-0.009745717,-0.007157728
0.03141226,0.09423885,-0.010287285,-0.0041494197
0.031253755,0.09376212,-0.0033875704,-0.006645648
0.031101644,0.09330412,-0.0057547837,-0.0037223662
0.031070927,0.09321101,-0.001229167,0.0011413423
0.030971274,0.092914335,0.008340761,-0.00917468
0.030847583,0.09254771,0.002655387,0.006405017
0.030847248,0.09254161,0.008223891,0.008314507
0.030790316,0.09236824,0.014415085,-0.011502743
0.030547583,0.09163885,0.004250288,-0.0021841729
0.03051623,0.091567226,0.012025118,-0.0021053567
0.030495351,0.091485076,0.006394312,-0.006115132
0.03017,0.09050981,0.011340439,0.0077173198
0.030169394,0.09050812,-0.0005250573,-0.008438671
0.029824628,0.08947047,0.0039966106,0.003143461
0.029723542,0.089170575,7.659197e-05,0.011365623
0.02971322,0.08913935,-0.045015045,-0.0032515216
0.029578615,0.08872394,-0.0026009083,0.0024050546
0.029578194,0.08867756,0.014084101,-0.00037461874
0.02951673,0.08854411,0.00092965364,0.0037500248
0.029471317,0.08841255,0.020548701,-0.0037710369
0.029413277,0.08824106,-0.005548477,-0.00079630135
0.029412678,0.08823503,-0.013569355,0.003758712
0.029347138,0.088040076,-4.646182e-05,0.009574973
0.029183356,0.087669976,-0.001809299,0.00023403368
0.029066982,0.08720057,0.01473856,-0.0020938055
0.029021665,0.08706439,-0.008323401,0.018240314
0.02901892,0.08705401,0.015024662,-0.010460396
0.029018173,0.087053776,-0.010850646,0.0053461916
0.028959911,0.086880304,-0.008689957,-0.00506877
0.028579764,0.08573832,0.015620112,0.009095674
0.028470267,0.08541154,0.0020621866,-0.0072907684
0.028469881,0.08534961,0.006387174,0.0002412657
0.028377123,0.085153915,-0.013168871,-0.0014745096
0.028370302,0.08510583,0.0062007904,-0.0100008845
0.028309455,0.084944054,0.004078865,0.0063537043
0.028302636,0.08490379,0.009036481,0.006413419
0.02830186,0.084899284,0.0010739565,0.0028008956
0.028073102,0.08422692,-0.0028201342,0.0019986304
0.028035434,0.08410233,0.008715987,-0.004382861
0.028018754,0.08404535,0.009478152,-0.001417585
0.027845865,0.083535045,-0.009104118,0.0025722445
0.027696995,0.08309191,0.011539429,-0.005626078
0.027696706,0.083088346,-0.013875604,-0.0068226857
0.027627675,0.08286742,-0.00401175,-0.0011299462
0.027627194,0.08287749,-0.0017892122,-0.0008663283
0.02757916,0.08273751,-0.0040336847,0.011630513
0.027366431,0.082100384,-0.008608699,0.0016371877
0.02733657,0.082006566,0.0051209033,-0.0015709855
0.027336195,0.08200839,-0.007864922,0.010535799
0.027122272,0.08141449,0.0033655167,0.000604575
0.026918586,0.0807554,0.008385241,-0.008110606
0.026917946,0.08075361,-0.0024970402,0.006862237
0.026610347,0.07983138,-0.01420331,-0.013335859
0.026600668,0.079800285,-0.014863819,0.007890004
0.026507052,0.07951906,0.0027400851,0.0014034766
0.026401576,0.07920426,0.0032187104,0.0019301346
0.026401144,0.07920108,-0.009696126,0.0053786947
0.026332678,0.07900087,0.008230686,0.0039599794
0.026265,0.07880626,-0.010504484,0.0019177559
0.026133604,0.07840111,0.00040900707,0.004867764
0.026104253,0.07831131,0.013685733,0.0028867777
0.026103554,0.078322455,0.006811619,0.003417674
0.025875682,0.077624835,0.0004917383,-0.008546121
0.025875418,0.077625796,-0.0042393208,-0.0018551515
0.025786523,0.07735154,-0.0090649985,0.005067981
0.025786523,0.07739322,0.0026558638,-0.0005611395
0.02570093,0.07709779,0.0066910833,-0.002011629
0.025656268,0.07696352,-0.022108853,0.0016653464
0.025599036,0.07679703,0.0064119697,0.0056257634
0.02539897,0.07619069,-0.0029654205,0.0015237111
0.025379287,0.07613568,-0.029883072,0.008888106
0.025378788,0.07614003,-0.003926097,-0.004719793
0.025245026,0.0756502,0.026912212,-0.00018932468
0.025244743,0.075733125,0.012467779,-0.011892623
0.024916565,0.07474011,-0.027115464,0.0016891634
0.024889847,0.07466875,0.012350321,-0.007378814
0.024803974,0.074384615,0.00473547,0.0005016108
0.02480372,0.074416034,-0.006172538,-0.005980619
0.024738653,0.07422387,0.0147295,0.0006630105
0.024732517,0.07419836,-0.004942119,-0.0027940706
0.024604002,0.07378946,0.006287396,-0.00042929046
0.02454176,0.073625214,-0.013524234,-0.0027959384
0.02454083,0.07366577,-0.010592699,0.0009809426
0.024456093,0.073370546,0.007876515,-0.0007861936
0.024410142,0.07323435,-0.0052313805,-0.0032166636
0.024409132,0.073234774,0.0042237043,-0.0029290658
0.02440895,0.0732123,-0.011216611,-0.0015912926
0.024365123,0.073069766,0.0053682327,-0.0017128049
0.02424616,0.07273761,0.009401904,0.005014197
0.024245808,0.07273752,0.009023547,0.002541805
0.024087943,0.07226352,0.009537458,-0.003687853
0.023997994,0.07199431,-0.0140913725,0.0028567114
0.023901159,0.0716968,0.0110785365,0.0024918513
0.023900772,0.0717019,-0.014247701,-0.002112392
0.023676977,0.07102888,-0.0047683716,-0.002500225
0.023614977,0.07084166,-0.0024026632,0.0039048512
0.023420924,0.07027403,-0.0035559535,-0.001029393
0.02342065,0.07026029,-0.010658383,-0.0020694868
0.02331119,0.06993156,0.02735436,-0.0058926796
0.023310393,0.06993552,-0.0098615885,0.003355012
0.023301048,0.069773935,-0.004087329,0.00017130187
0.023274152,0.069794364,-0.017242432,-0.0014198646
0.023035439,0.06910002,0.013745278,0.00043787074
0.023035252,0.069104865,0.0038380623,0.0043027042
0.022983786,0.06896233,0.011538863,0.0014204048
0.022966195,0.06889819,-0.026125312,-0.0019980248
0.022817355,0.068453364,-0.042289495,0.007517839
0.022816774,0.068412565,-0.0046725273,0.0010105388
0.02281662,0.068445094,0.00029987842,-0.0032390906
0.022738978,0.06820612,0.00682956,-0.0016186511
0.02270643,0.068114474,-0.0056123137,-0.0038019135
0.022540651,0.06762257,-0.012846708,0.0041320943
0.02250499,0.0675135,-0.00655102,-0.0079009505
0.022454213,0.06735864,-0.0128879845,-0.0037876458
0.022453744,0.067362115,-0.0059924126,-0.0039069476
0.0223881,0.06715541,0.029565021,-0.0006186105
0.022313293,0.066939995,0.013185322,-0.005604573
0.022124441,0.0663746,-0.0020454526,-0.0022105828
0.022124037,0.06637141,0.0054267645,0.00320684
0.022049004,0.06614546,-0.020888925,-0.011258402
0.021858633,0.065575905,0.0024386644,0.004820226
0.021853782,0.06557163,-0.0043382645,-0.0023171217
0.021853324,0.06558021,0.0019763634,0.00046270512
0.021850504,0.06552114,-0.011725187,-0.0004445424
0.021722589,0.06516534,-0.0016166568,-0.0021054728
0.021721903,0.06514813,-0.011173904,0.000202395
0.021596175,0.06478921,-0.0029104948,-0.0016432739
0.021532733,0.06463861,0.006154299,-0.00072625687
0.021484371,0.06445349,0.0032398999,0.005826199
0.021484008,0.06443914,0.012958914,-0.0028925573
0.021450112,0.064351015,-0.0050462484,0.0058287648
0.021449361,0.06434166,-0.0019970238,-0.0012168026
0.021322353,0.0639987,0.0033426285,-0.0009370646
0.021257503,0.063778065,-0.023953035,-0.0012959113
0.021230802,0.06369496,0.0072188675,0.0020000476
0.0212262,0.063684866,-0.003225565,-0.0006230447
0.020989588,0.06297188,0.005866813,0.002600523
0.020986665,0.06295938,0.008492261,0.005989699
0.020986348,0.062952474,0.00042247772,-0.0013051287
0.020841748,0.06252503,-0.0031773802,0.0027576308
0.02070414,0.06211238,-0.0024809241,0.0062375437
0.02063753,0.06191167,-0.0014779568,0.005527889
0.020617455,0.061851192,-0.003338933,-0.0032355513
0.020576969,0.0617304,0.0012575537,0.009622115
0.020576794,0.061730035,-0.00439162,0.0055893916
0.020401826,0.06120205,-0.0009883195,0.0022242935
0.020388607,0.060405422,-0.008616328,1.7066937e-05
0.020293213,0.06085694,0.007959366,0.00053185155
0.020292848,0.06088032,-0.006628573,0.010961828
0.020219762,0.060658183,0.004371643,-0.010520328
0.02021927,0.06065636,0.008244514,0.0008697674
0.020113677,0.06034251,0.0048514605,0.0018583451
0.020088537,0.06027243,-0.0058242083,-0.0009401634
0.019850232,0.059548255,0.00041657686,-0.0021006267
0.019849809,0.059548713,-0.0056333244,0.008949575
0.019687261,0.059054818,-0.003968954,-0.0017083327
0.01968703,0.0590596,0.0048542023,-0.0040122
0.019612022,0.05898001,-0.0021995306,-1.2693915e-05
0.019608675,0.05882568,0.006204933,-0.0071630063
0.019452436,0.058356084,-0.007666111,0.0034150362
0.01940895,0.0582293,-0.004560828,0.0014466327
0.019406231,0.058218062,-0.011383012,-0.0062760096
0.019405654,0.05821692,-0.009154707,-0.0009921353
0.019378047,0.058130573,-0.0005824566,0.0015004466
0.019150557,0.057451464,0.0036656857,0.005280285
0.01912171,0.057365745,-0.0046947226,-0.005965016
0.019121615,0.057367507,0.008640736,0.0014516298
0.01907922,0.057238005,-0.0097026825,-0.0030032725
0.018960068,0.056879144,0.0015492216,-0.0026893807
0.018959396,0.056882832,-0.005172968,-0.0006573587
0.018866863,0.056604415,0.0025587678,0.0012532694
0.018810855,0.056435186,0.013355613,-0.0022939038
0.018797982,0.05639724,0.0075671673,-0.0069720303
0.018797917,0.056392897,-0.005664587,0.004306146
0.018397631,0.055192243,0.008077204,-0.0034444048
0.018397303,0.05518629,-0.0060268193,-0.0021714233
0.018377315,0.055139244,-0.014026105,-0.00083179626
0.018345376,0.05503711,0.0015545934,-0.0012794018
0.018235983,0.05473658,0.014110327,-0.00046002542
0.018181805,0.054545626,0.00036211312,0.0031970253
0.018141842,0.0544144,-0.00801754,0.0009578424
0.01814124,0.05442482,-0.0014442205,0.0039600725
0.018070092,0.054209292,-0.007093668,-0.006068336
0.018021366,0.05406876,-0.0073826313,0.0014302669
0.017889874,0.051483966,-0.0019580126,-5.0785693e-06
0.017889092,0.053666316,0.0008453354,0.0054297973
0.017722767,0.053174738,0.01670885,0.0012700635
0.017651357,0.052954506,-0.012404621,-0.0033272987
0.017651048,0.05295062,-0.00056129694,0.0071175424
0.017543674,0.05263096,-0.00705868,-0.002449964
0.017524546,0.052573085,-0.0030173957,-0.0023869504
0.01745128,0.052346207,-0.0003912449,0.00087456167
0.01743192,0.05229011,-0.007294357,-0.002782736
0.017431507,0.052293457,-0.0080533475,-0.0011977694
0.01742839,0.052283883,-0.0019441247,0.00415047
0.017261075,0.051779237,0.011252314,-0.00066919904
0.017179225,0.051537044,0.005284816,0.0025797065
0.017144099,0.051431473,-0.0037456676,-0.0051647094
0.017144063,0.05143083,0.0102778375,-0.0016199696
0.017047983,0.05114492,-0.002656579,0.0060759243
0.016932357,0.050799508,-0.009785414,-0.008737055
0.01693192,0.05078998,-0.00036484003,0.0005337315
0.016923694,0.05076974,-0.0020964146,0.005645082
0.016654044,0.04996205,0.002898693,0.0033911546
0.016614605,0.04984341,-0.022975475,0.004881963
0.016589168,0.04979913,-0.0032991767,0.00011129497
0.01653212,0.049595434,-0.011157036,0.006423355
0.016531706,0.049596228,0.0030286908,-0.006041606
0.016521454,0.049567044,0.0021989942,0.00272535
0.016453626,0.04935992,0.0041787624,-0.0013022502
0.016417695,0.049258627,0.00022757053,-0.006414285
0.016417615,0.049245007,-0.0040589273,-0.00036781875
0.01629752,0.048891544,-0.00040006638,0.0046074335
0.01629733,0.048889995,0.0019865334,-0.0016727127
0.016202345,0.048588246,0.002944976,0.00050976616
0.01610818,0.0482974,0.0025427938,-0.0012021207
0.015989143,0.047967434,0.011171907,-0.0034113375
0.01595237,0.047996014,0.0020728111,-0.00018094675
0.015951876,0.047772676,0.004327655,0.0001263925
0.01588175,0.0476456,0.0012898315,0.0043020267
0.01575923,0.047276817,-0.004785478,-0.0053749676
0.015631668,0.0468953,-0.014455494,-0.0030581702
0.01559539,0.046785753,0.00055933,0.0025441542
0.015594885,0.046787873,0.002723217,0.0018648368
0.015566852,0.046698336,0.00031864643,-0.00095076195
0.015479373,0.046420164,0.00879927,-0.0013430977
0.015479139,0.046442002,0.011632085,0.0031284236
0.015314054,0.045887467,-0.0008146763,0.00014366533
0.015313707,0.045940455,-0.0011427402,-0.0055853003
0.015241491,0.045724608,0.002690971,0.003152416
0.015157748,0.045469992,-0.0035529137,-0.0016736396
0.015060532,0.045181513,-0.0032768548,-0.007095308
0.015052021,0.0451609,-0.0055372715,-0.005228752
0.015009838,0.045031928,0.004970476,-0.004031863
0.014879765,0.04463791,-0.005979862,0.0035376106
0.014607373,0.043821275,0.00042009354,-0.006010347
0.014591593,0.04377431,-0.013286382,0.0041281087
0.014566436,0.043702792,0.00027149916,0.0020982497
0.014566181,0.043693226,0.013630807,-0.0008038854
0.014546477,0.04364127,-0.0011543036,0.002487562
0.014514808,0.04354243,-0.001991272,-0.0013636095
0.014514589,0.043540504,0.0036426187,-0.001767506
0.014495618,0.04350613,0.012035131,0.0005245299
0.014261295,0.042788383,-0.009385586,0.0025490676
0.0142389,0.042693853,-0.0040475726,5.3538082e-05
0.014196033,0.042584963,-0.0055553913,-0.0004486938
0.014195598,0.042586137,-0.0071893334,0.0052585327
0.0141004175,0.042300902,0.002266407,0.0032923631
0.014075098,0.042215623,-0.00913313,0.0011646727
0.014074627,0.04220744,0.00440228,-0.0009429002
0.013886715,0.041662484,0.00086671114,0.0013357691
0.013886345,0.041658744,-0.0041849613,-0.0023296867
0.013848551,0.04154581,0.007312894,-0.00318737
0.013803504,0.04141964,0.008403778,0.000595164
0.013564187,0.040687192,-0.0037209392,0.0022177915
0.013388535,0.04016543,-0.005765021,0.002713072
0.013380642,0.040145908,0.0018916726,0.0016770553
0.013380267,0.040142495,9.409338e-05,0.0039219162
0.0132807195,0.03983985,0.00881809,-0.0004246306
0.013210719,0.039681185,0.004754722,-4.7327765e-05
0.013210394,0.039631967,0.00075641274,0.0064568985
0.013194732,0.03956852,-0.011790991,-0.0017326039
0.013140667,0.039427873,-0.009180307,-0.0033451885
0.013140254,0.039426625,0.004532844,-0.00069569924
0.013105529,0.03932267,0.004120171,0.00045825346
0.01307126,0.03921097,0.0025018454,-0.0029176031
0.013038882,0.039120704,-0.021890342,0.0014540082
0.012827087,0.038480908,-0.0034538507,0.0063138874
0.012826988,0.038479578,-0.006423831,-0.004640294
0.012812438,0.038452994,-9.662658e-05,0.0016857054
0.012788492,0.038371384,0.0014419556,-0.0022919846
0.012755006,0.038266666,0.012754321,0.0014158764
0.012682295,0.038039993,-0.0005836338,-0.0010437673
0.012579309,0.037739735,0.0076999664,-0.0019107282
0.012572396,0.03772388,0.009833813,-0.0018744247
0.012440848,0.037322544,-0.004781723,-0.004033029
0.0123837115,0.037151247,-0.0062221885,-0.002716216
0.012383595,0.037153557,-0.0067591667,0.0030060024
0.012342013,0.037025783,0.0037955046,0.0022509932
0.012061561,0.036252588,0.016783357,5.8427086e-05
0.012061289,0.036183797,0.006159425,0.0015123528
0.012012386,0.036036734,-0.0028617382,0.00463631
0.011965239,0.035896696,0.005718589,-0.0014265191
0.011964858,0.03589211,0.0035669953,0.00036435606
0.011832785,0.035496514,0.0028269142,-0.0030712488
0.011832702,0.035479605,0.00024294853,-0.0018861734
0.011754892,0.03526004,0.004744768,-0.0029344978
0.011615465,0.03485985,0.0019276142,0.001216899
0.011580501,0.0347364,-0.0012848377,0.003065844
0.0115246875,0.0345705,-0.0069020987,0.0018948859
0.0115049435,0.034513514,-0.005711533,0.0033673483
0.011504912,0.034511577,-0.0019364655,0.0017352996
0.011386239,0.03415916,-0.0065083206,-0.0027868205
0.011269776,0.0338129,-0.0012763143,0.001050872
0.011225171,0.03367381,-0.006998062,-0.00046054056
0.01122489,0.03369103,-0.001313448,0.00042770925
0.01105408,0.033160478,-0.0072050095,-0.0027415259
0.011053302,0.033158366,-0.0009159148,-0.0015386521
0.010721842,0.032164276,0.0068279803,0.0028968204
0.010692511,0.03206041,-0.00701797,0.00020603953
0.010692133,0.032082003,0.012652755,0.0004754012
0.01060864,0.03182187,-0.0056741238,0.0010864424
0.010505236,0.031517874,-0.0061092377,-0.003567805
0.010504689,0.03150871,0.0041970015,0.0026352864
0.0104460195,0.031371832,-0.0067323446,-0.00031349037
0.010335398,0.031008616,0.00537014,-0.0009579728
0.010155677,0.03046613,-0.020607427,-0.0008824859
0.010075347,0.030225558,-0.0007658005,0.0010173564
0.010075132,0.030227436,-0.0023720264,-0.001933975
0.009918219,0.029752748,0.00430125,-0.000881727
0.0099145975,0.0297412,0.0041583776,-0.003445778
0.009914305,0.029746965,-0.0011533797,-0.0017431917
0.009887233,0.029660389,0.006857753,0.0041500106
0.009742511,0.029207855,-0.0016905069,-0.0006180091
0.00968113,0.029043898,-0.0010358691,0.0027466293
0.009619464,0.028857859,0.009848952,-0.0036250763
0.0095657995,0.028696544,0.009070814,-0.002183296
0.00956548,0.02869448,0.0049105287,0.0002965785
0.0094918,0.02846495,0.0011708736,0.0008851394
0.009212015,0.027632417,-0.0009713769,0.0011248717
0.008953722,0.026861662,-0.004917085,0.0019101904
0.0089404825,0.026831636,-0.0011040568,-0.0008553161
0.008776242,0.026327511,-0.005998522,-0.0023515287
0.008776236,0.026326658,0.0002914667,0.0025037471
0.008755267,0.026266439,0.003863901,-0.0018558123
0.008361432,0.025082985,-0.0036908388,-0.00210327
0.008308092,0.025096094,-0.007632673,6.465807e-05
0.008307786,0.02492124,-0.0052009225,-0.00042745704
0.008131321,0.024390243,0.011380494,0.0005110626
0.008130958,0.02439343,0.0069180345,0.000944623
0.008104822,0.024315262,0.010243952,0.0020682686
0.008104622,0.024315583,0.006411195,0.0024753571
0.007889174,0.023663426,-0.0044811964,-0.0009141852
0.007853669,0.023575641,-0.004541874,-0.00086858415
0.0078420425,0.02352964,-0.0017299056,-0.0003934813
0.0074763237,0.022425575,0.0021990612,0.0011837871
0.0072827823,0.021851713,0.0079790205,0.0002603673
0.0072826804,0.0218518,0.002259113,0.00030544717
0.007052075,0.021157816,-0.009341253,-0.0004430648
0.007007501,0.021015624,0.0083758235,0.00015644975
0.0069357106,0.020803118,0.0013625622,0.00084752525
0.0069356374,0.020808317,0.0025913566,-0.0012429141
0.0068191574,0.020456584,-0.004529789,0.0009694806
0.00666051,0.019985026,-0.0038883686,0.0011591848
0.006616146,0.019847954,0.0017723143,-0.0016063593
0.0066159205,0.019843481,0.006060116,-0.0006863682
0.00651661,0.019540206,0.0052558184,-0.0007805031
0.006220988,0.01866567,0.019577265,-0.0010616854
0.0062156064,0.018643465,-0.005100012,-0.0017166003
0.006215405,0.018656934,-0.0072164834,-0.00043280347
0.0062008817,0.018600432,-0.0011854768,0.0016910322
0.0060561374,0.018167721,0.0057970285,-0.00098851
0.005822632,0.017467732,-0.005575478,0.0016461695
0.0057310234,0.017193634,-0.0017585084,-6.054042e-05
0.005730553,0.017193403,-0.00444375,0.00078792055
0.005519925,0.016617304,0.019509256,3.4098334e-06
0.0052951965,0.015768683,0.0010658503,-3.1581454e-05
0.005295066,0.015890269,-0.004046917,-0.00013964636
0.0052552084,0.015765885,-0.008856952,-0.0018335726
0.0049953107,0.014982827,-0.0041117966,0.0003318179
0.004889307,0.014667499,0.004276037,-0.0011478561
0.004854488,0.014563378,0.008775294,0.0009033166
0.004854025,0.014562252,0.0013050437,-0.00060765824
0.004693888,0.014082805,-0.0015458167,-0.0005154578
0.0045409184,0.013625723,-0.0063731223,-0.0005266435
0.004535908,0.013609595,0.0052684136,0.00082781236
0.0044362224,0.01330869,0.0044228733,0.0013592952
0.0044360696,0.013302301,-0.006844163,-0.00079517846
0.004360851,0.013080683,-0.009844542,-0.00060681574
0.004360782,0.013081571,0.0051481426,-0.0016430437
0.0043370286,0.013012389,0.007492423,-0.000900193
0.0042293826,0.012687649,0.0022119284,0.0013894364
0.004018653,0.012058157,0.0056351423,-0.0007564742
0.003975807,0.0119247,0.00016236305,0.0009775528
0.003975655,0.011927073,-0.003967341,-0.00076437806
0.0038685116,0.011609964,-0.004786521,-0.00017756478
0.0038682276,0.011605294,0.012235403,0.0016679636
0.0037358853,0.011045395,0.0066818297,6.0319608e-06
0.0036017234,0.010805533,0.00641644,0.0002522938
0.0036015806,0.010803105,0.006439686,0.000584735
0.0034299868,0.01028753,0.0005629808,-0.0007134149
0.0034138164,0.010247884,0.007270217,0.0007133913
0.0033028808,0.009905167,0.008059144,0.00028552226
0.0032794154,0.009835238,0.008740395,-0.00074897794
0.0031251798,0.009375065,0.004953265,-0.00089372025
0.00307636,0.009229731,-0.0020225644,0.0006000659
0.002872983,0.008620679,-0.0054189265,-0.00015936463
0.0028542571,0.008562597,0.0027298927,0.0002151793
0.0026659728,0.008005426,0.0122305155,-0.00043039536
0.0026657374,0.00799686,-0.0019772053,0.0009194772
0.0026022342,0.0078071943,0.008327603,0.00025039018
0.0024737753,0.007344027,0.00063323975,-1.4289965e-05
0.0024736037,0.0074147074,0.0026944876,-0.0004475274
0.0023535793,0.0070728343,0.0059373975,6.33163e-05
0.0021634789,0.0064886156,0.0043883733,-0.0004394041
0.0021634728,0.006490491,0.004133582,0.0007339592
0.0020221919,0.0060680825,0.0034356117,0.0010447782
0.0019743254,0.0059214104,-0.0040667057,0.00029155257
0.0019736637,0.0059235357,-0.0011911988,0.00016876604
0.0019234159,0.0057637934,-0.006133914,9.6781405e-05
0.0019232722,0.005769412,0.007317424,-0.0002058513
0.001857284,0.0055646272,-0.00086581707,-0.00038110832
0.0017624948,0.0052842586,-0.004376799,0.0004403597
0.0017624879,0.005287433,0.005504586,0.00016343735
0.0017537185,0.005257484,-0.005788505,0.00014888438
0.0016738053,0.005079182,-0.0032907724,2.6074094e-05
0.0016165413,0.0048479256,-0.007426679,-0.0006897496
0.0016162975,0.0048505673,-0.0022140294,0.00041470616
0.0015559326,0.004668716,-0.00246647,-0.0004870201
0.0015301139,0.004588493,-0.0063827336,-0.00053235254
0.0015300106,0.0045906426,-0.004407242,-6.6892964e-05
0.0014616444,0.004385215,0.0073542595,-9.4821946e-05
0.0014138501,0.004220461,0.0115299225,8.707389e-06
0.0014047306,0.004215654,0.0041435957,-0.00013088324
0.0012966268,0.0038915547,-0.006855607,0.00022051398
0.001264573,0.0037914338,-0.0049877167,0.00028574944
0.0012179546,0.0036950852,0.009432137,-3.2735174e-05
0.0012178684,0.003654166,0.008313298,-0.00021402078
0.0011981422,0.0035955603,-0.0019705296,0.000105390725
0.0011721594,0.0035112184,-0.0055737495,3.9278144e-05
0.0011410505,0.0034454595,-0.004047632,9.202405e-05
0.0011408882,0.003421641,0.00085160136,0.0004052102
0.0010171862,0.0030811108,-0.0043587685,6.7093875e-05
0.0010171786,0.0030514004,-0.008138746,-0.00024360536
0.0010167334,0.0030479506,-0.0057103634,-0.00054198847
0.0010046295,0.0030202814,0.00530535,-0.00011568209
0.00095137506,0.0028558797,-0.0009832382,0.0003820562
0.00089910533,0.0026966592,-0.0041891485,8.560116e-05
0.0008763093,0.0026278482,0.0053443313,0.00018776608
0.00086334074,0.002527548,-0.002774179,-1.51512995e-05
0.000863331,0.0025879862,0.0017258916,0.00016198045
0.00085613976,0.0025678987,-0.0046344995,-0.00014035206
0.0007115193,0.002133871,0.0014976263,-0.00022660702
0.00071148976,0.0021343802,-0.002381757,0.00011718258
0.00069941615,0.0021003864,0.00863409,0.00011509943
0.00065486156,0.0019828407,-0.015093386,1.1977268e-05
0.00064433843,0.0019333165,0.001427114,7.982178e-05
0.0006367016,0.0019105314,0.0024466515,0.0001853084
0.0006347522,0.0019056284,-0.006648153,0.00010803585
0.0006347309,0.0019079095,-0.00014570355,-4.1096293e-05
0.00058636686,0.0017587065,0.0058748126,0.00026577705
0.0005854496,0.0017525762,0.0010809302,0.00018420562
0.0005698583,0.0017100573,0.013602495,4.648689e-05
0.0005237802,0.0015712716,0.003940642,-0.00023190709
0.0005236392,0.0015754688,0.0043649077,2.7477608e-05
0.00052362535,0.0015813897,-0.006298661,-1.3572902e-05
0.0005044517,0.0015275001,0.0054757595,5.7428584e-05
0.0004995319,0.0014965725,0.00254827,-2.2796492e-05
0.00049946434,0.0014994106,-0.003165543,-0.00028631717
0.0004416667,0.0013257908,-0.009381279,0.00013763813
0.0004394156,0.0013163661,0.003686428,-0.00025995576
0.00043939677,0.0013316176,-0.00027871132,1.2035068e-05
0.0004367463,0.0013143462,0.00074982643,5.4757616e-05
0.00040788535,0.0012271832,0.00073707104,-5.5965207e-05
0.00037423198,0.001099121,0.004082501,2.0002635e-06
0.00037420166,0.0011200331,-0.0022848845,-0.00014264733
0.00036058362,0.0010686086,0.007864356,-4.6201076e-05
0.0003605484,0.0010894234,-0.005397916,4.5995555e-05
0.0003400885,0.001028356,0.0062812716,-2.2884133e-05
0.00033946108,0.0010235107,-0.003164053,-7.903496e-05
0.0003394436,0.0010248814,-0.0039669275,-1.0892068e-05
0.00033805319,0.0010176357,-0.03500992,6.8793834e-06
0.00033051916,0.0009697264,0.0007580519,-1.2327977e-06
0.00032762217,0.0009824306,0.0001232624,-0.00014299728
0.00030950757,0.0009306697,-0.0041542053,7.448585e-05
0.0002828089,0.0011030866,-0.001193881,-4.726494e-07
0.00025726718,0.0007741638,-0.0041648448,-2.2590866e-05
0.00025712073,0.00076774356,0.005306326,1.3828735e-05
0.00025694503,0.0007702249,-0.004889898,-5.4875363e-05
0.00025599162,0.00076781947,0.0021381974,-0.00013808627
0.0002501453,0.00075021,-0.006975472,4.400815e-05
0.00024800436,0.00075193756,0.0047581196,-7.990485e-05
0.00023205367,0.00069510075,0.0015369058,-4.482076e-05
0.00023198807,0.0006959333,-0.008830577,6.056225e-05
0.00023192263,0.00069592695,-0.0015535951,4.76078e-05
0.00020762766,0.0006210371,-0.00759691,-1.514737e-05
0.0002076248,0.00061617896,-0.005453706,-3.4592045e-05
0.00019995477,0.00059998385,-0.010156572,-2.9465831e-05
0.00018139272,0.00054119213,-0.0015790462,3.1672364e-05
0.00018093253,0.0005430697,0.00018572807,-1.774884e-05
0.0001710159,0.00051292253,-0.010358617,8.181492e-05
0.00017095784,0.000514586,0.0025965609,4.335754e-05
0.00016619032,0.00029631174,0.001875639,9.1358044e-07
0.00014982784,0.0004509908,0.0076203346,-5.459143e-05
0.00013661571,0.0005493765,-0.006731868,5.918431e-07
0.00013651783,0.00040737953,0.0021548867,2.3282162e-05
0.00012589504,0.00037068943,0.0035579205,-1.1403309e-05
0.00012527275,0.00037683165,0.013324082,8.13304e-06
0.00012523356,0.00036303196,0.0047160387,-1.9461193e-06
0.000107407184,0.000318849,-0.006161988,-1.5229598e-05
0.00010099709,0.000299995,-0.0027743578,3.1824064e-05
0.000100952275,0.0002676642,0.0018591881,4.475595e-06
9.564494e-05,0.00028579962,0.0007097721,8.0347e-06
9.4075425e-05,0.00028418627,0.0022827983,-8.31762e-06
8.467162e-05,0.0002597231,0.011605531,1.4704216e-06
8.376636e-05,0.00024676474,-0.003191948,-2.3157323e-05
8.310646e-05,0.00024911633,0.0075407624,1.6739566e-05
8.3090104e-05,0.00024921645,-0.0032636076,-1.3311088e-05
8.0843995e-05,0.00024524116,-0.009927869,1.908168e-05
7.900241e-05,0.00023688813,-0.0015762523,4.3551674e-05
7.895989e-05,0.00024210592,0.0038449764,-7.586957e-06
7.394248e-05,0.00022242709,-0.006184876,-1.2021147e-05
7.257899e-05,0.0002158146,0.0008434057,8.064019e-06
7.1383605e-05,0.00020568333,0.0015773773,-3.294874e-06
6.956629e-05,0.00013688307,0.0037731342,1.4625398e-07
6.594439e-05,0.00019836967,-0.018170806,3.8830807e-05
6.590882e-05,0.00019781476,-0.012653172,6.1945643e-06
5.7166046e-05,0.00012477167,-0.010871291,-2.7214903e-06
5.630408e-05,0.00017015546,-0.010438681,-2.022106e-05
5.430137e-05,0.00015253157,0.008350223,-4.0200634e-06
5.329356e-05,0.00015995257,-0.0028846562,1.04684805e-05
5.3258264e-05,0.00015833887,-0.00416392,-6.8330564e-06
5.324991e-05,0.00015903919,0.0041278005,1.0680882e-05
5.2576906e-05,0.00015389298,0.0011843443,1.6702874e-05
4.5882512e-05,0.00013580987,-0.004264176,-1.712153e-05
4.3587595e-05,0.00012744725,0.0045337975,1.2887993e-05
4.3585234e-05,0.00019243053,-0.000941813,1.7454232e-07
4.0190545e-05,0.00012437593,0.0049345493,1.0471695e-05
3.81978e-05,0.000115838026,-0.004827859,-1.1678447e-05
3.8182894e-05,0.000112065325,0.0015025139,-7.0849273e-06
3.489203e-05,0.00010772208,-0.0101777315,8.452589e-06
3.4790944e-05,0.00010535552,0.001484096,-4.937063e-06
3.4781577e-05,0.00011547767,0.0025783181,-3.9306738e-06
2.9459952e-05,9.194117e-05,0.005611539,6.6886973e-06
2.8558701e-05,8.380531e-05,-0.009482324,1.64049e-06
2.8550967e-05,8.203014e-05,-0.00636971,7.668928e-06
2.5143167e-05,7.527156e-05,-0.0012481287,-8.438222e-06
2.5128145e-05,6.934076e-05,-0.010228157,-7.45197e-07
2.5010691e-05,7.294138e-05,-0.00655365,2.3016353e-06
2.4474884e-05,7.097643e-05,0.0028867722,-3.0116555e-06
2.0612984e-05,6.189308e-05,-0.005480041,-3.668373e-06
2.0249448e-05,6.4326894e-05,0.0052210093,2.3000716e-06
1.9924402e-05,6.069823e-05,-0.0063027143,1.3544475e-06
1.787339e-05,5.484758e-05,0.002298504,-2.7011693e-06
1.7849521e-05,5.5982044e-05,-0.005787164,2.5111265e-06
1.77896e-05,-0.0003850718,-0.0021748543,1.3155007e-08
1.7757886e-05,4.9770184e-05,-0.0072157383,-3.3063227e-06
1.7451513e-05,5.9227525e-05,0.0031727552,-1.643341e-06
1.7186427e-05,4.7174708e-05,-0.0032510757,3.2793637e-06
1.6876855e-05,5.336799e-05,-0.0036788285,6.2025345e-07
1.3650573e-05,4.4357115e-05,-0.0026396513,3.4976163e-06
1.3638949e-05,7.849477e-05,0.0064142942,3.0082902e-07
1.353619e-05,3.9807113e-05,-0.00030887127,-2.7333313e-06
1.3353306e-05,3.936175e-05,-0.015006781,1.376898e-06
1.32374025e-05,4.140719e-05,-0.0044484437,-1.4283746e-06
1.1503328e-05,3.3613444e-05,-0.007191279,2.2793329e-06
1.145019e-05,3.333089e-05,-0.010535121,-9.978869e-07
1.1213736e-05,3.376874e-05,-0.0034898818,1.1408912e-06
9.168891e-06,2.8531613e-05,-0.0002156794,-4.03614e-06
9.1682705e-06,2.6299453e-05,0.0003491044,4.7849113e-07
7.881832e-06,1.9726376e-05,0.009673953,1.2689204e-06
7.879471e-06,1.0885852e-05,0.010165453,3.1278992e-07
7.5435337e-06,2.357885e-05,-0.000133425,1.4160179e-06
7.264299e-06,2.232219e-05,-0.0018294863,-2.5376116e-06
6.1419832e-06,1.6952898e-05,-0.004712969,-1.3059662e-06
5.9905497e-06,2.374436e-05,-0.0011023283,1.2068477e-07
5.9829467e-06,1.7096718e-05,-0.017302603,1.6041469e-06
5.2496785e-06,1.769192e-05,0.0024798512,6.0361526e-07
5.090261e-06,1.6532353e-05,-0.0023351908,-5.3049003e-08
5.088416e-06,9.400441e-07,-0.0013620853,-1.4619499e-07
4.806507e-06,1.42720155e-05,0.004758671,-1.4906186e-06
4.8018705e-06,4.8005318e-06,-0.0023608208,-3.9615537e-07
3.432332e-06,1.0096827e-05,0.005806625,6.1403665e-07
3.4274146e-06,1.1726378e-05,-0.0014301538,-3.4465094e-07
3.1503964e-06,1.0560852e-05,-0.0042971373,-4.0548096e-07
2.6636337e-06,8.184605e-06,-0.0047600865,5.032871e-07
2.404504e-06,8.101551e-06,0.0010674,7.044023e-07
2.3960074e-06,5.8841056e-06,0.0052126646,-9.0068187e-07
2.2537713e-06,2.2539919e-06,0.0030175447,-4.3814435e-07
2.0618957e-06,6.770724e-06,-0.0032409728,-3.9153278e-07
2.0582434e-06,6.3494517e-06,0.008595914,1.2860866e-07
1.8561316e-06,5.00499e-06,-0.0008574724,-7.0286205e-08
1.079251e-06,8.740059e-06,-0.009150982,3.0234224e-07
1.0777932e-06,3.0169192e-06,0.006097764,-2.1526635e-07
8.929766e-07,2.3779912e-06,0.0024630427,-3.5847083e-07
8.913916e-07,3.22237e-06,-0.00032103062,1.3676028e-07
6.796298e-07,5.568676e-06,0.005264759,2.9825273e-07


==> csv_files/filter_n2_m0_meancoefs.csv <==
sigma,f,b,means,zeros
1.0,0.9875957,-0.010501772,-0.23082723,0.0
0.41858348,1.0000153,4.887581e-06,-0.058269948,0.0
0.41858348,1.0003278,-0.00037896633,0.07396904,0.0
0.29734164,1.0000169,3.2782555e-05,0.08684038,0.0
0.2708489,0.6362338,-0.23942935,-0.14177424,0.0
0.25869584,1.0001515,-9.202957e-05,-0.020339785,0.0
0.21876557,1.000089,-8.2075596e-05,0.016158644,0.0
0.21876541,1.000095,0.00025820732,0.056991164,0.0
0.18781121,1.000033,0.00026470423,0.0076200087,0.0
0.18781108,0.9997293,-0.00126791,0.023742434,0.0
0.17933916,1.0001297,-0.00017762184,0.01187618,0.0
0.16937813,0.9999111,2.5808811e-05,0.026337544,0.0
0.16636106,0.9999737,-3.0696392e-06,-0.02366395,0.0
0.14676404,1.0001249,0.000523448,0.03373636,0.0
0.14676352,1.0000188,-1.835823e-05,-0.018686771,0.0
0.14565647,1.0000305,4.3213367e-05,-0.028055573,0.0
0.1436126,0.9999386,-0.00024402142,-0.020062266,0.0
0.13390763,1.0000091,-5.0365925e-05,-0.009637889,0.0
0.13390727,1.0006633,0.0019098222,0.027774183,0.0
0.12763377,1.0000058,-0.00037264824,-0.00565724,0.0
0.122337684,1.0000068,0.00013649464,-0.022543656,0.0
0.12086147,0.99998724,-9.4652176e-05,0.031876072,0.0
0.11581074,0.99994546,-0.0029078797,-0.016590862,0.0
0.11581005,0.9999701,0.000102967024,0.016747113,0.0
0.11007946,0.9905396,0.0053019524,-0.0034959095,0.0
0.10941231,0.9846891,0.005518846,0.02554205,0.0
0.10941145,0.98443997,0.002324462,0.052151125,0.0
0.10928965,0.98360074,0.0023235083,0.024532283,0.0
0.10215583,0.9193939,-0.009552993,-0.027131619,0.0
0.10215501,0.91936713,0.0014986731,0.018559609,0.0
0.09896826,0.89067316,0.0032980442,-0.012132449,0.0
0.09599986,0.86399055,0.0120896995,0.012101328,0.0
0.09538152,0.858422,0.06386924,0.042239647,0.0
0.094716474,0.8524383,-0.039469063,0.027004631,0.0
0.09361517,0.8425151,0.012337446,-0.04256868,0.0
0.09178605,0.8260737,0.01461184,0.009164413,0.0
0.09178578,0.82607174,-0.01825124,-0.008094903,0.0
0.08730904,0.78557384,0.0068828203,0.0011280625,0.0
0.08675477,0.7807775,0.09159839,0.035242327,0.0
0.08635737,0.77719796,0.03480521,-0.018196035,0.0
0.08635707,0.7771845,0.035928965,-0.0303442,0.0
0.08180818,0.73628765,-0.033179045,-0.008826573,0.0
0.081478715,0.7332265,-0.00062322617,0.018156083,0.0
0.08147812,0.7332847,0.02467841,0.008860324,0.0
0.0804745,0.72427756,0.10943243,-0.009174467,0.0
0.08047437,0.7242622,-0.059429556,-0.007819791,0.0
0.07813593,0.7031918,-0.020373702,0.029877374,0.0
0.07773202,0.6994377,0.0051977634,-0.0028801376,0.0
0.07677136,0.6908737,-0.019207358,0.007277914,0.0
0.07563048,0.6806567,0.05669132,-0.03659819,0.0
0.07483186,0.6734765,-0.045140237,0.03750725,0.0
0.07483133,0.67354566,0.076551214,-0.0040680314,0.0
0.07126872,0.64140344,-0.018134654,-0.0158904,0.0
0.07097101,0.6387309,0.04537314,-0.0041154623,0.0
0.07097087,0.6387015,0.031002522,-0.020264253,0.0
0.070842735,0.63757265,0.014112547,-0.035026494,0.0
0.07074175,0.6366723,0.0730357,0.034793418,0.0
0.06881537,0.61931795,0.052801013,0.0065301773,0.0
0.068571575,0.6171232,0.110917926,-0.0060601914,0.0
0.06710109,0.6038948,0.0006211698,-0.009777599,0.0
0.06710065,0.6039007,0.008330584,-0.02916935,0.0
0.066839494,0.60155755,0.06111318,-0.0030410618,0.0
0.06683919,0.6015258,0.035242945,0.026676342,0.0
0.06554046,0.5898592,0.024628576,-0.0023122812,0.0
0.06506794,0.58560354,-0.031906456,-0.038879924,0.0
0.064762436,0.5828531,-0.068234086,-0.007285611,0.0
0.06350403,0.571526,-0.020125479,-0.012320993,0.0
0.062656574,0.5639222,0.040506363,-0.00610887,0.0
0.0620609,0.55852795,0.027216554,-0.00154731,0.0
0.062060148,0.5585207,-0.0066925883,0.013360543,0.0
0.060463022,0.5441545,0.016715318,0.01400095,0.0
0.059616555,0.53653264,0.0035582185,-0.0035187805,0.0
0.05961612,0.53656226,0.02613616,-0.0024322588,0.0
0.05916556,0.5325278,-0.00899446,-0.0077349483,0.0
0.059111405,0.5319678,-0.021530628,-0.003192749,0.0
0.05889108,0.53001416,0.057303697,-0.006114164,0.0
0.058890805,0.530021,0.07707921,0.008476457,0.0
0.058559116,0.5270418,-0.035523415,-0.0061918404,0.0
0.0578697,0.5203973,-0.02481556,0.001753558,0.0
0.05667601,0.51006913,-0.013608992,0.007970955,0.0
0.05667581,0.51008075,0.038018644,-0.035872366,0.0
0.05632241,0.50689554,0.033856988,0.003295291,0.0
0.056322016,0.5069196,0.021289885,0.009025208,0.0
0.05579604,0.5020523,-0.013322234,-0.0008409121,0.0
0.055150535,0.49633452,0.009876817,-0.011384273,0.0
0.05462972,0.49164936,0.016281158,-0.008885863,0.0
0.05443417,0.48987147,-0.044738844,-0.0008578489,0.0
0.053764146,0.48383024,0.0053854585,-0.0036840222,0.0
0.052706312,0.4743424,-0.03183937,0.008813369,0.0
0.052705765,0.47437376,-0.030478895,-0.001301683,0.0
0.052355964,0.47118878,-0.040179998,0.0015606169,0.0
0.0523558,0.47116968,-0.028045058,0.007833031,0.0
0.051445093,0.46294376,-0.0057664216,0.0010266548,0.0
0.051118508,0.46006563,0.027302235,0.010936445,0.0
0.05074892,0.456734,-0.025072336,-0.010308381,0.0
0.050618414,0.45556164,0.0034771562,0.012577858,0.0
0.05061803,0.45558527,0.0041986704,0.008589913,0.0
0.049969062,0.44974732,0.025652528,-0.0002165261,0.0
0.049950477,0.4495576,-9.012222e-05,0.008454812,0.0
0.04957922,0.44614178,-0.033969313,-0.0023022941,0.0
0.04908816,0.44173896,-0.0115997195,0.003239146,0.0
0.0490877,0.4417682,0.0053320527,0.0032414822,0.0
0.048860136,0.43971792,-0.0062502623,-0.005732133,0.0
0.048785098,0.43904853,-0.009204596,0.005625185,0.0
0.048182547,0.43365192,-0.004171014,-0.005028697,0.0
0.048182,0.4336107,0.011137009,-0.014671351,0.0
0.04753381,0.4277642,-0.016911626,-0.0054051024,0.0
0.04753325,0.42779186,0.004440427,0.019519186,0.0
0.046977207,0.42277232,-0.030380785,0.0025867433,0.0
0.04689373,0.4219926,-0.011814833,0.0050886483,0.0
0.04685152,0.42204353,0.01614976,0.0015909194,0.0
0.046243913,0.41619954,0.020668954,0.008445198,0.0
0.04542125,0.40878934,0.015568495,-0.007126756,0.0
0.045420885,0.40877113,-0.015201449,0.011475572,0.0
0.04461261,0.40151837,-0.021395415,-0.0008861598,0.0
0.044612132,0.40149745,0.031493217,-0.017412238,0.0
0.04426753,0.39840612,0.006125927,0.011781546,0.0
0.044146806,0.39732966,-0.0009112358,-0.00081084226,0.0
0.04406633,0.39657348,0.02978468,-0.008216869,0.0
0.044066038,0.39657837,0.0030255914,0.0056414255,0.0
0.043878768,0.39488128,0.02211237,-0.0013886888,0.0
0.043878008,0.39489576,-0.024555176,0.011235986,0.0
0.04373572,0.3936222,0.020827532,0.013896013,0.0
0.04340002,0.39059818,-0.0037403703,-0.0075924597,0.0
0.043284003,0.38954276,-0.022364736,-0.0041610408,0.0
0.0428762,0.38588327,-0.012832522,-0.012774367,0.0
0.042875938,0.38589072,-0.0072567463,-0.00964186,0.0
0.04239665,0.38154987,-0.0073632,0.0059609497,0.0
0.042278912,0.3804887,-0.0069574416,-0.0036509272,0.0
0.042278454,0.38050392,0.010218538,0.0075666346,0.0
0.04208709,0.37877578,-0.009901106,-0.004509005,0.0
0.041935176,0.3774048,-0.005391717,0.008775422,0.0
0.041463528,0.3731663,-0.0017857552,0.011484029,0.0
0.04146281,0.37314457,-0.014271855,-0.003772755,0.0
0.04125378,0.37130427,-0.025756061,-0.0056454353,0.0
0.041240815,0.37115654,0.017090023,0.016241278,0.0
0.04080412,0.36717913,-0.0049289465,0.0012941571,0.0
0.04080376,0.36723423,0.0046155453,-0.0043912325,0.0
0.040748138,0.36672288,-0.029727459,0.002957885,0.0
0.040324185,0.36291397,0.00783062,-0.0027070506,0.0
0.039965097,0.359659,-0.013275862,0.009851062,0.0
0.039941043,0.3596524,-0.019163996,0.00041868773,0.0
0.03948992,0.3554009,0.010342807,0.002473599,0.0
0.039410014,0.35469493,-0.0058629513,0.004978432,0.0
0.039409798,0.3546925,0.00777746,0.005964369,0.0
0.03899462,0.35095796,-0.0077928305,-0.005604406,0.0
0.038938276,0.35040104,0.018407464,-0.0066398103,0.0
0.038655214,0.34788808,0.0053778887,-0.0015893809,0.0
0.03865498,0.34788772,-0.0079886615,0.00978737,0.0
0.038531814,0.3467845,0.0034281462,-0.012330608,0.0
0.038499773,0.3464666,-2.2053719e-05,-0.0029800963,0.0
0.038177326,0.3435547,-0.0054695606,0.0034636315,0.0
0.038150262,0.3415797,-0.0034914017,0.00011571652,0.0
0.03814947,0.3433331,0.0032120943,-0.007587376,0.0
0.037811823,0.34031096,-0.007255554,-0.0025346645,0.0
0.037794672,0.34013343,-0.0062475204,-0.0050030006,0.0
0.03767066,0.33901918,0.0101261735,0.0024897053,0.0
0.037524678,0.33771157,-0.026750505,-0.006466541,0.0
0.037310306,0.3357907,-0.023649812,-0.0050313557,0.0
0.037310228,0.3357827,-0.00768137,-0.0029476688,0.0
0.036954004,0.33257818,0.011823043,-0.0033154218,0.0
0.03695317,0.33257198,0.0010538101,0.0071810237,0.0
0.03688365,0.33194077,3.683567e-05,-0.007904064,0.0
0.036882795,0.33193457,0.012800217,-0.0030191878,0.0
0.036628403,0.3296163,-0.012090206,-0.004725882,0.0
0.036444277,0.3279836,-0.00637877,0.003471511,0.0
0.036444105,0.3279864,0.018221796,-0.010188106,0.0
0.03601187,0.32402045,0.007930756,0.002440022,0.0
0.03596083,0.32364357,-0.006535828,-0.010548757,0.0
0.035890404,0.32296613,-0.0023308992,0.002011811,0.0
0.03589009,0.32298094,-0.02481854,0.0032800867,0.0
0.035741106,0.32166302,-0.00023472309,-0.005279088,0.0
0.03568474,0.32116097,-0.013178345,0.010540784,0.0
0.0352641,0.31737086,-0.007616222,-0.006332701,0.0
0.03521931,0.31697485,-0.012804449,-0.0021532397,0.0
0.03496157,0.3146042,-0.011176705,0.005234878,0.0
0.034960873,0.31464776,-0.00034844875,0.00916,0.0
0.03495711,0.3146125,0.005097598,-0.0041537657,0.0
0.034618687,0.31155464,0.001459673,-0.008638428,0.0
0.034512576,0.3106125,0.014571905,0.0130334515,0.0
0.03451235,0.31060135,0.0055135787,0.010673331,0.0
0.034422617,0.30978763,0.0010957122,0.0073941434,0.0
0.03408672,0.3067739,-0.010299966,0.008039573,0.0
0.03408646,0.30677938,0.0017125309,-0.002851689,0.0
0.033995483,0.30595914,-0.0046555996,0.012766059,0.0
0.033936694,0.30543214,0.0028778613,-0.0023561104,0.0
0.033936467,0.30544177,-0.006160021,-0.0060033184,0.0
0.03369484,0.30325866,0.001554966,0.0076695355,0.0
0.033533882,0.30206424,0.0048503056,0.00047741501,0.0
0.033444267,0.30098775,-0.0064514875,0.011286335,0.0
0.033035796,0.29733098,-0.0050193667,-0.0024222517,0.0
0.032673262,0.29400072,-0.013152361,-0.00422583,0.0
0.032594923,0.29324815,0.004764706,-0.00079148076,0.0
0.03259431,0.29333615,0.0043664575,0.0042144237,0.0
0.032321956,0.2909119,0.01577231,-0.0035686938,0.0
0.032321744,0.29082862,0.007947683,0.001163397,0.0
0.03230771,0.29075715,0.0013372898,0.0032371774,0.0
0.03226902,0.29029357,0.004365027,-0.0006098978,0.0
0.03216214,0.2894515,-0.0036598444,-0.0067955595,0.0
0.03198165,0.28783098,-0.0020563602,-0.004733947,0.0
0.031981118,0.28782517,-0.0061169863,-0.0073487447,0.0
0.031873588,0.28686026,-0.00028571486,0.013763464,0.0
0.031855606,0.2866911,-0.0037305355,-0.010999085,0.0
0.031577807,0.28418586,-0.011953592,-0.008769136,0.0
0.031577468,0.28417003,-0.016054519,-0.0033610493,0.0
0.031475898,0.283273,-0.0077955797,-0.0016667243,0.0
0.031412285,0.2826925,0.0040604025,-0.0071606343,0.0
0.03141226,0.28270105,-0.0048799515,-0.0041482192,0.0
0.031253755,0.28127992,0.002411157,-0.006642718,0.0
0.031101644,0.27993843,0.02370286,-0.0037213305,0.0
0.031070927,0.27964172,-0.0018949509,0.001143872,0.0
0.030971274,0.2787345,-0.0011728406,-0.0091701485,0.0
0.030847583,0.27763,-0.014659703,0.0064024245,0.0
0.030847248,0.27761722,-0.017437339,0.008312295,0.0
0.030790316,0.27710742,0.0076625943,-0.011497453,0.0
0.030547583,0.27493173,-0.001493752,-0.0021850604,0.0
0.03051623,0.27459803,0.005361557,-0.0021054267,0.0
0.030495351,0.27444908,0.01302278,-0.006113518,0.0
0.03017,0.27151975,-0.013048425,0.0077158273,0.0
0.030169394,0.271519,-0.0042455196,-0.00843171,0.0
0.029824628,0.26842976,0.009459734,0.0031403725,0.0
0.029723542,0.26750615,-0.006522119,0.011360741,0.0
0.02971322,0.26739588,-0.054971218,-0.003248828,0.0
0.029578615,0.26622412,-0.007273376,0.0024017647,0.0
0.029578194,0.26672265,0.009357095,-0.00037404083,0.0
0.02951673,0.26562718,0.0008504391,0.0037478944,0.0
0.029471317,0.26524985,0.027427375,-0.003771982,0.0
0.029413277,0.26485026,0.003781557,-0.00079803524,0.0
0.029412678,0.26470977,-0.008326411,0.0037632752,0.0
0.029347138,0.26410958,-0.004986465,0.009571464,0.0
0.029183356,0.26253536,0.0062566996,0.00023370552,0.0
0.029066982,0.2615873,0.0035600066,-0.002092913,0.0
0.029021665,0.2611867,-0.0137780905,0.01823954,0.0
0.02901892,0.2611607,0.0151872635,-0.010455481,0.0
0.029018173,0.2611687,-0.0055212975,0.005347368,0.0
0.028959911,0.26064032,-0.011355326,-0.0050675212,0.0
0.028579764,0.25721782,0.0059117675,0.009095566,0.0
0.028470267,0.25622806,-0.009662867,-0.0072890054,0.0
0.028469881,0.2562329,0.0070654154,0.00024090293,0.0
0.028377123,0.2552877,-0.0071909577,-0.0014705734,0.0
0.028370302,0.25532538,-0.01631105,-0.009999702,0.0
0.028309455,0.25478703,0.026461363,0.0063506574,0.0
0.028302636,0.25469825,-0.0018283129,0.006410501,0.0
0.02830186,0.25471458,0.007183671,0.0028015492,0.0
0.028073102,0.2526121,-0.0011713505,0.0019988471,0.0
0.028035434,0.25228173,0.0058339834,-0.004382368,0.0
0.028018754,0.25207952,0.00364542,-0.0014194687,0.0
0.027845865,0.25068477,-0.0016397238,0.002571661,0.0
0.027696995,0.24928421,0.012758434,-0.005625312,0.0
0.027696706,0.24926066,0.009855151,-0.0068200827,0.0
0.027627675,0.2486479,-0.017414987,-0.0011282697,0.0
0.027627194,0.24848104,-0.003225565,-0.00086915796,0.0
0.02757916,0.24820429,-0.01648198,0.011629515,0.0
0.027366431,0.2462641,-0.012181222,0.001637093,0.0
0.02733657,0.24606176,-0.005686611,-0.001568996,0.0
0.027336195,0.24603367,-0.009401947,0.010534919,0.0
0.027122272,0.24415441,0.007537842,0.0006045387,0.0
0.026918586,0.24226438,0.012470841,-0.008108651,0.0
0.026917946,0.24222817,0.0051190853,0.006863793,0.0
0.026610347,0.23949066,-0.014739156,-0.013336484,0.0
0.026600668,0.23940149,-0.027877465,0.007888518,0.0
0.026507052,0.2385321,-0.0019088984,0.001404061,0.0
0.026401576,0.23762713,0.011509985,0.0019281068,0.0
0.026401144,0.2376101,0.021060586,0.005378527,0.0
0.026332678,0.23701769,0.013558149,0.003958229,0.0
0.026265,0.23643915,-0.0067625046,0.0019171363,0.0
0.026133604,0.23520829,-0.015070081,0.0048641395,0.0
0.026104253,0.23491609,0.013434157,0.00288573,0.0
0.026103554,0.23492444,0.019177556,0.0034158272,0.0
0.025875682,0.23287496,0.0104007125,-0.008542465,0.0
0.025875418,0.23284282,-0.003916621,-0.0018557552,0.0
0.025786523,0.23201549,-0.0010746717,0.0050656376,0.0
0.025786523,0.23205021,-0.023703828,-0.0005573524,0.0
0.02570093,0.23131667,-0.019155294,-0.0020127788,0.0
0.025656268,0.23091824,-0.015411198,0.0016667851,0.0
0.025599036,0.230377,-0.008377016,0.00562594,0.0
0.02539897,0.22855854,-0.020390272,0.0015240641,0.0
0.025379287,0.22840653,-0.0142560005,0.008888122,0.0
0.025378788,0.22841203,0.010618448,-0.0047190175,0.0
0.025245026,0.22730842,0.014078662,-0.00018846305,0.0
0.025244743,0.22717859,-0.0011689961,-0.011891096,0.0
0.024916565,0.22418208,-0.028937042,0.0016887129,0.0
0.024889847,0.22399001,-0.00249362,-0.0073762434,0.0
0.024803974,0.2232437,0.010319054,0.00049826654,0.0
0.02480372,0.22323127,-0.010813296,-0.005980208,0.0
0.024738653,0.22276926,0.0067145824,0.0006603869,0.0
0.024732517,0.22259238,0.006467223,-0.0027949216,0.0
0.024604002,0.2213657,0.00025098026,-0.00042806583,0.0
0.02454176,0.22086677,0.011512816,-0.0027976881,0.0
0.02454083,0.22086397,0.0013101399,0.0009802456,0.0
0.024456093,0.2201004,0.017023861,-0.00078822963,0.0
0.024410142,0.21968797,0.013121676,-0.0032159486,0.0
0.024409132,0.21965353,0.00536561,-0.0029267194,0.0
0.02440895,0.21967737,-0.009380609,-0.0015917597,0.0
0.024365123,0.21925782,0.006243229,-0.0017144039,0.0
0.02424616,0.2182222,0.0006405115,0.00501347,0.0
0.024245808,0.21818349,-0.0065294504,0.0025414422,0.0
0.024087943,0.21677707,0.0027157068,-0.0036863163,0.0
0.023997994,0.21596986,-0.010438815,0.0028571517,0.0
0.023901159,0.21510294,0.009924114,0.0024895933,0.0
0.023900772,0.21511932,0.0061677694,-0.002109581,0.0
0.023676977,0.21309426,-0.00086877495,-0.0025009506,0.0
0.023614977,0.21250233,-0.0057655573,0.0039035531,0.0
0.023420924,0.2106954,0.006061077,-0.0010281089,0.0
0.02342065,0.2107613,-0.012235522,-0.0020705196,0.0
0.02331119,0.20977618,-0.0054945946,-0.0058927243,0.0
0.023310393,0.20979297,0.002389444,0.0033554982,0.0
0.023301048,0.20964289,-0.008629773,0.00016949045,0.0
0.023274152,0.20947464,-0.0028608441,-0.0014168662,0.0
0.023035439,0.20726228,0.0069566965,0.00043483044,0.0
0.023035252,0.2073033,-0.012054106,0.004302249,0.0
0.022983786,0.20682387,0.0067015886,0.0014204928,0.0
0.022966195,0.20670386,-0.028592229,-0.0019941567,0.0
0.022817355,0.20536649,-0.025050402,0.0075178375,0.0
0.022816774,0.20531322,0.019664496,0.0010108206,0.0
0.02281662,0.20532918,-0.0057972074,-0.0032388722,0.0
0.022738978,0.20464589,-0.008268893,-0.0016164023,0.0
0.02270643,0.20434237,0.0010690391,-0.003801387,0.0
0.022540651,0.20286322,0.0046116114,0.004132242,0.0
0.02250499,0.20256034,-0.0065039396,-0.007900902,0.0
0.022454213,0.20209022,0.013831735,-0.0037873967,0.0
0.022453744,0.20204847,-0.0023835301,-0.0039045871,0.0
0.0223881,0.20149966,0.009391483,-0.0006158753,0.0
0.022313293,0.20081317,0.0052770376,-0.0056048124,0.0
0.022124441,0.1991894,-0.002302885,-0.002209095,0.0
0.022124037,0.19912218,0.006543696,0.00320763,0.0
0.022049004,0.19843356,-0.0026354194,-0.0112576755,0.0
0.021858633,0.19672234,-0.0053242743,0.0048185308,0.0
0.021853782,0.19660746,0.005879402,-0.0023157606,0.0
0.021853324,0.19672155,0.0013743639,0.0004619899,0.0
0.021850504,0.1966009,-0.0067408755,-0.00044623486,0.0
0.021722589,0.19546379,0.01219058,-0.0021068475,0.0
0.021721903,0.19559014,0.009397246,0.00020292899,0.0
0.021596175,0.19436319,0.004003167,-0.0016441572,0.0
0.021532733,0.19380184,0.0076669455,-0.00072400214,0.0
0.021484371,0.19335891,0.007968247,0.0058261673,0.0
0.021484008,0.19334042,0.0112758875,-0.002892415,0.0
0.021450112,0.1930442,0.004692346,0.0058284774,0.0
0.021449361,0.19302005,-0.015512586,-0.0012163597,0.0
0.021322353,0.19193381,-0.0053429212,-0.0009383319,0.0
0.021257503,0.19124353,-0.018678904,-0.0012954151,0.0
0.021230802,0.19107345,-0.0116182715,0.0019985603,0.0
0.0212262,0.19117269,0.0028140545,-0.00062162237,0.0
0.020989588,0.18888481,-0.0046094656,0.0025982026,0.0
0.020986665,0.18888192,0.008272111,0.005990356,0.0
0.020986348,0.18881641,-0.005025387,-0.0013023929,0.0
0.020841748,0.18756469,-0.001535967,0.0027572326,0.0
0.02070414,0.18633199,0.00024437904,0.0062368563,0.0
0.02063753,0.18573603,0.0052690506,0.005525856,0.0
0.020617455,0.18558662,-0.013490438,-0.0032347012,0.0
0.020576969,0.18518269,0.0076727867,0.009620417,0.0
0.020576794,0.18516944,0.01159811,0.0055867047,0.0
0.020401826,0.18357424,0.0124566555,0.0022254228,0.0
0.020388607,0.18318027,0.005861789,1.4657708e-05,0.0
0.020293213,0.1827177,0.010128617,0.0005334635,0.0
0.020292848,0.18263265,0.004431218,0.01095846,0.0
0.020219762,0.18196836,0.010862678,-0.010518323,0.0
0.02021927,0.18193063,0.0076940954,0.000869452,0.0
0.020113677,0.18100727,0.014964014,0.0018562973,0.0
0.020088537,0.18079557,0.017189953,-0.00093887193,0.0
0.019850232,0.17863536,0.0042902827,-0.0020989603,0.0
0.019849809,0.17864461,-0.0037385523,0.008947661,0.0
0.019687261,0.17718515,0.019815564,-0.0017085099,0.0
0.01968703,0.1771735,0.0043334663,-0.0040137875,0.0
0.019612022,0.17873713,0.0028626919,-1.1562958e-05,0.0
0.019608675,0.17648245,-0.025041938,-0.0071636825,0.0
0.019452436,0.17504479,-0.0057137012,0.0034145557,0.0
0.01940895,0.17468925,0.018044591,0.0014455997,0.0
0.019406231,0.1746512,0.0035247803,-0.0062743905,0.0
0.019405654,0.17450055,0.011628866,-0.0009913209,0.0
0.019378047,0.17438596,0.0029993057,0.0014987988,0.0
0.019150557,0.1723477,-0.0063080788,0.005277841,0.0
0.01912171,0.17208712,0.010566056,-0.0059663383,0.0
0.019121615,0.17206828,-0.008094966,0.0014509814,0.0
0.01907922,0.1717108,-0.009380728,-0.003001286,0.0
0.018960068,0.17063397,0.00028026104,-0.0026878698,0.0
0.018959396,0.17071438,0.016164571,-0.000659629,0.0
0.018866863,0.16981131,0.0127791315,0.0012530267,0.0
0.018810855,0.16928864,0.00498002,-0.0022921378,0.0
0.018797982,0.16918543,0.0024529994,-0.0069712945,0.0
0.018797917,0.16917779,0.00800398,0.0043038297,0.0
0.018397631,0.16556992,-0.0055615157,-0.003444158,0.0
0.018397303,0.16556783,0.0056399107,-0.0021684587,0.0
0.018377315,0.16528252,-0.008805871,-0.00083317014,0.0
0.018345376,0.16507839,-0.003384957,-0.0012792831,0.0
0.018235983,0.1640949,0.01531893,-0.0004581899,0.0
0.018181805,0.16363953,0.0036234856,0.0031998623,0.0
0.018141842,0.16321464,-0.002853036,0.000956556,0.0
0.01814124,0.16326886,-0.0043342113,0.0039599566,0.0
0.018070092,0.162632,-0.009429276,-0.0060676597,0.0
0.018021366,0.16218965,-0.023158103,0.0014316031,0.0
0.017889874,0.16790901,-0.0016460419,-7.66231e-06,0.0
0.017889092,0.16097221,0.0035595894,0.005428514,0.0
0.017722767,0.15947819,-0.0002539158,0.0012707869,0.0
0.017651357,0.15886734,0.0061531067,-0.0033265632,0.0
0.017651048,0.15886231,0.0086170435,0.007115741,0.0
0.017543674,0.1579001,-0.012874603,-0.0024483765,0.0
0.017524546,0.1577203,-0.014833659,-0.0023859062,0.0
0.01745128,0.1570852,-0.007302046,0.00087464676,0.0
0.01743192,0.15687995,-0.0039286017,-0.0027821558,0.0
0.017431507,0.15685819,0.007371664,-0.001195872,0.0
0.01742839,0.15684521,-0.009216309,0.004147836,0.0
0.017261075,0.15542033,-1.7166138e-05,-0.00066967314,0.0
0.017179225,0.15460601,-0.004517436,0.0025783603,0.0
0.017144099,0.15429573,-0.0042791963,-0.0051622903,0.0
0.017144063,0.15430966,-0.012133151,-0.0016182179,0.0
0.017047983,0.15343012,0.009132624,0.00607601,0.0
0.016932357,0.1523861,0.0005274415,-0.008735606,0.0
0.01693192,0.15229538,-0.00060248375,0.00053239224,0.0
0.016923694,0.15231632,0.010938957,0.005645262,0.0
0.016654044,0.14989206,-0.0014094114,0.003391673,0.0
0.016614605,0.14953604,0.0032810867,0.004880557,0.0
0.016589168,0.1490255,-0.015089989,0.00011099949,0.0
0.01653212,0.14878793,0.0053683817,0.006422211,0.0
0.016531706,0.14878504,-0.0014481097,-0.006040556,0.0
0.016521454,0.14866723,-0.0048298836,0.0027256203,0.0
0.016453626,0.14805943,-0.00902202,-0.0013040071,0.0
0.016417695,0.14775509,-0.0032069162,-0.006414144,0.0
0.016417615,0.14801815,0.0043776035,-0.00036528028,0.0
0.01629752,0.14668952,0.0050920844,0.004608734,0.0
0.01629733,0.14665976,-0.0044202805,-0.0016732955,0.0
0.016202345,0.14572784,-0.01548624,0.0005101507,0.0
0.01610818,0.14497171,-0.0119514465,-0.00120199,0.0
0.015989143,0.1438967,-0.0015443563,-0.0034116956,0.0
0.01595237,0.14357941,-0.0040259063,-0.00018040814,0.0
0.015951876,0.14356162,0.0054683983,0.00012607647,0.0
0.01588175,0.14295712,-0.00019907951,0.0043014507,0.0
0.01575923,0.14183556,-0.002252698,-0.0053725527,0.0
0.015631668,0.14067331,-0.013052702,-0.00305717,0.0
0.01559539,0.14036454,0.0066285133,0.002541732,0.0
0.015594885,0.14035563,0.0049568564,0.0018637462,0.0
0.015566852,0.14002274,-0.0020059943,-0.0009501414,0.0
0.015479373,0.13929582,0.0026154518,-0.0013429,0.0
0.015479139,0.13931216,0.0038993657,0.0031248655,0.0
0.015314054,0.1378302,0.00071308017,0.0001433057,0.0
0.015313707,0.1378329,-0.004215032,-0.005583843,0.0
0.015241491,0.137185,0.023744226,0.003150864,0.0
0.015157748,0.13642685,0.005025506,-0.0016729892,0.0
0.015060532,0.13552591,0.004311681,-0.0070941234,0.0
0.015052021,0.13546275,-0.0026810467,-0.0052275565,0.0
0.015009838,0.13508725,-0.0034116805,-0.0040317834,0.0
0.014879765,0.13392133,0.006108701,0.003537053,0.0
0.014607373,0.13146362,-0.0124489665,-0.0060096527,0.0
0.014591593,0.13133126,0.006758034,0.0041258736,0.0
0.014566436,0.131107,0.0042397184,0.0020989159,0.0
0.014566181,0.13108791,0.008596778,-0.0008032705,0.0
0.014546477,0.130885,-0.0061889887,0.0024858078,0.0
0.014514808,0.13063234,0.0037294626,-0.0013632288,0.0
0.014514589,0.13068105,-0.002654314,-0.001766491,0.0
0.014495618,0.13037993,0.016261578,0.00052586995,0.0
0.014261295,0.12834325,-0.018255472,0.0025480627,0.0
0.0142389,0.1250372,-0.013931751,5.3588657e-05,0.0
0.014196033,0.12766002,0.00803256,-0.00044848965,0.0
0.014195598,0.12775311,0.013679147,0.005257615,0.0
0.0141004175,0.12692776,0.024209738,0.0032894467,0.0
0.014075098,0.1266726,0.018734574,0.0011650588,0.0
0.014074627,0.12659779,0.0056607723,-0.00094265485,0.0
0.013886715,0.12498361,0.027905047,0.001337207,0.0
0.013886345,0.12497499,0.01601594,-0.0023293828,0.0
0.013848551,0.124634795,-0.01441741,-0.003187212,0.0
0.013803504,0.1242342,-0.005098641,0.0005960153,0.0
0.013564187,0.122073546,0.0046551228,0.0022177352,0.0
0.013388535,0.12048955,-0.0048757195,0.0027119643,0.0
0.013380642,0.12042741,-0.013916254,0.0016772343,0.0
0.013380267,0.12042298,-0.0022078753,0.003921219,0.0
0.0132807195,0.11952935,0.005359292,-0.0004251335,0.0
0.013210719,0.11919528,0.007461205,-4.7166675e-05,0.0
0.013210394,0.118890114,-0.012782212,0.006454818,0.0
0.013194732,0.11875256,-0.0012067556,-0.0017315005,0.0
0.013140667,0.118268654,-0.0059928894,-0.0033457924,0.0
0.013140254,0.118285894,-0.013586849,-0.00069551193,0.0
0.013105529,0.117962375,-0.006081257,0.00045825247,0.0
0.01307126,0.117630385,0.0033798814,-0.0029161125,0.0
0.013038882,0.1173474,-0.0032484531,0.00145269,0.0
0.012827087,0.11543963,0.015169084,0.0063133696,0.0
0.012826988,0.11543881,0.0123823285,-0.0046403017,0.0
0.012812438,0.115298666,-0.001614213,0.0016849436,0.0
0.012788492,0.11509274,-0.013946533,-0.0022916724,0.0
0.012755006,0.11478505,0.014380753,0.0014148399,0.0
0.012682295,0.11414762,-0.03020215,-0.0010433376,0.0
0.012579309,0.11320675,-0.010281622,-0.0019108275,0.0
0.012572396,0.11314626,-0.008633375,-0.0018736664,0.0
0.012440848,0.111963704,0.0018314719,-0.004031989,0.0
0.0123837115,0.11144131,-0.0002578795,-0.0027160123,0.0
0.012383595,0.11144976,0.008814514,0.0030057174,0.0
0.012342013,0.11107324,-0.004812181,0.0022513005,0.0
0.012061561,0.10835574,-0.0072804317,5.963406e-05,0.0
0.012061289,0.10854476,-0.001310885,0.0015119417,0.0
0.012012386,0.10811027,-0.004380673,0.004635437,0.0
0.011965239,0.107678324,-0.0018452853,-0.0014257684,0.0
0.011964858,0.107697435,0.005630374,0.00036490694,0.0
0.011832785,0.10650952,-0.0087879,-0.0030702283,0.0
0.011832702,0.10648115,-0.017660499,-0.0018852814,0.0
0.011754892,0.10578476,0.011036783,-0.002933955,0.0
0.011615465,0.10454255,-0.0061059594,0.0012178129,0.0
0.011580501,0.104214065,-0.004753977,0.0030645009,0.0
0.0115246875,0.10371692,-0.00014472008,0.0018948244,0.0
0.0115049435,0.10355116,0.019791126,0.003367195,0.0
0.011504912,0.10353386,-0.010591507,0.0017361209,0.0
0.011386239,0.102478,-0.022158056,-0.0027870382,0.0
0.011269776,0.10142026,-0.0018209368,0.0010506149,0.0
0.011225171,0.10082855,0.009561777,-0.000460627,0.0
0.01122489,0.100945756,0.01205349,0.0004271937,0.0
0.01105408,0.09947554,0.010668218,-0.0027405843,0.0
0.011053302,0.0994705,0.0066595078,-0.0015393834,0.0
0.010721842,0.0964962,0.007633686,0.0028973792,0.0
0.010692511,0.096237704,0.0023053214,0.00020722364,0.0
0.010692133,0.09620075,0.002020985,0.00047543438,0.0
0.01060864,0.095458016,0.00347355,0.0010855488,0.0
0.010505236,0.09454031,-0.002999425,-0.0035669715,0.0
0.010504689,0.094532885,-0.006432712,0.0026347504,0.0
0.0104460195,0.09401463,0.0012593269,-0.00031272898,0.0
0.010335398,0.093018435,-0.009177387,-0.0009579899,0.0
0.010155677,0.08933436,-0.016956568,-0.0008834016,0.0
0.010075347,0.090589635,0.0020190477,0.0010166451,0.0
0.010075132,0.09067311,0.011232741,-0.0019332089,0.0
0.009918219,0.08922235,-0.00011754036,-0.0008811096,0.0
0.0099145975,0.08922833,0.0065485537,-0.0034458286,0.0
0.009914305,0.089227155,-0.017261177,-0.0017434371,0.0
0.009887233,0.08898223,0.017407462,0.004149496,0.0
0.009742511,0.087688014,-0.0052274317,-0.0006180759,0.0
0.00968113,0.08711382,0.0019676685,0.0027463718,0.0
0.009619464,0.08657782,-0.0031548738,-0.0036245536,0.0
0.0095657995,0.086091734,-0.009035777,-0.0021825356,0.0
0.00956548,0.08606886,0.0034399629,0.0002966273,0.0
0.0094918,0.08551068,-0.0071353912,0.0008848599,0.0
0.009212015,0.0829418,0.0014448166,0.0011244869,0.0
0.008953722,0.08056281,-0.0034964085,0.0019100835,0.0
0.0089404825,0.080450974,0.006005451,-0.0008555368,0.0
0.008776242,0.07899948,-0.01086688,-0.002350734,0.0
0.008776236,0.078984916,0.0008611083,0.0025039373,0.0
0.008755267,0.07879755,0.003599763,-0.0018557867,0.0
0.008361432,0.075253345,-0.013850659,-0.002103523,0.0
0.008308092,0.074698046,0.0067058057,6.297237e-05,0.0
0.008307786,0.07483944,0.0071105957,-0.0004270537,0.0
0.008131321,0.07318411,-0.018076003,0.000510541,0.0
0.008130958,0.07318532,0.0011492372,0.00094419316,0.0
0.008104822,0.07293776,-0.01531101,0.0020690756,0.0
0.008104622,0.07292893,-0.005060315,0.0024742628,0.0
0.007889174,0.070975736,-0.008464456,-0.00091456017,0.0
0.007853669,0.07072481,-0.006417334,-0.0008691059,0.0
0.0078420425,0.07060215,-0.01648897,-0.00039306292,0.0
0.0074763237,0.06728339,0.0065217614,0.0011828715,0.0
0.0072827823,0.065533176,-0.0037172735,0.00025998135,0.0
0.0072826804,0.065538734,-0.007916838,0.00030523757,0.0
0.007052075,0.06345644,0.00025093555,-0.00044353984,0.0
0.007007501,0.06307669,0.011892259,0.00015703992,0.0
0.0069357106,0.06241804,0.013899803,0.00084701076,0.0
0.0069356374,0.062406536,0.0039745383,-0.0012430628,0.0
0.0068191574,0.061362475,0.0004130602,0.0009684837,0.0
0.00666051,0.0599442,-0.012617353,0.0011587078,0.0
0.006616146,0.059547137,-0.00064739585,-0.0016056938,0.0
0.0066159205,0.059554726,-0.0024673343,-0.0006873462,0.0
0.00651661,0.058652587,-0.0055295825,-0.00078094576,0.0
0.006220988,0.056019843,0.013121009,-0.0010601804,0.0
0.0062156064,0.05593745,-0.009580981,-0.0017166886,0.0
0.006215405,0.055920217,0.0043308437,-0.00043287154,0.0
0.0062008817,0.055805877,0.01231581,0.0016913073,0.0
0.0060561374,0.054522302,0.0017669275,-0.0009889808,0.0
0.005822632,0.05240403,0.0037519336,0.0016461266,0.0
0.0057310234,0.051547915,-0.0091046095,-5.9384358e-05,0.0
0.005730553,0.05157621,0.0002514124,0.00078828,0.0
0.005519925,0.04958826,0.03564298,3.5836758e-06,0.0
0.0052951965,0.047754966,0.0077281296,-3.1948537e-05,0.0
0.005295066,0.047627043,0.009883344,-0.00013933783,0.0
0.0052552084,0.047294572,0.00021409988,-0.0018331406,0.0
0.0049953107,0.04496119,0.0030063689,0.00033185788,0.0
0.004889307,0.043999445,-0.002159834,-0.0011472926,0.0
0.004854488,0.043674894,-0.016302824,0.0009035349,0.0
0.004854025,0.0436778,0.0054261684,-0.0006074435,0.0
0.004693888,0.0422594,-0.003682673,-0.00051530055,0.0
0.0045409184,0.040850267,-0.0045191646,-0.0005259363,0.0
0.004535908,0.040830318,0.013566494,0.000827403,0.0
0.0044362224,0.03992171,0.007584989,0.0013587517,0.0
0.0044360696,0.039922357,0.0044073462,-0.0007949608,0.0
0.004360851,0.039250124,0.008722544,-0.0006065983,0.0
0.004360782,0.039243333,-0.009279966,-0.0016422676,0.0
0.0043370286,0.03902905,-0.00058203936,-0.00089987845,0.0
0.0042293826,0.038058314,-0.00508713,0.0013895251,0.0
0.004018653,0.03616614,-0.018417358,-0.00075612584,0.0
0.003975807,0.035778224,-0.00314793,0.0009772083,0.0
0.003975655,0.0357825,-0.008477747,-0.00076429406,0.0
0.0038685116,0.034812517,-0.002777636,-0.00017734349,0.0
0.0038682276,0.034803268,-0.008125693,0.0016676224,0.0
0.0037358853,0.03396114,0.0019070804,5.750101e-06,0.0
0.0036017234,0.032412123,0.000307858,0.0002522989,0.0
0.0036015806,0.032389183,0.003651023,0.00058438006,0.0
0.0034299868,0.030868424,0.011832595,-0.00071315526,0.0
0.0034138164,0.030733857,-0.0026752949,0.0007129809,0.0
0.0033028808,0.029728608,0.01030913,0.00028555925,0.0
0.0032794154,0.029515743,0.0001155138,-0.00074869505,0.0
0.0031251798,0.028130943,0.0003375411,-0.0008939449,0.0
0.00307636,0.027681198,-0.00429745,0.00060010905,0.0
0.002872983,0.025095249,0.0021927357,-0.00015951268,0.0
0.0028542571,0.025698524,-0.010350317,0.00021487554,0.0
0.0026659728,0.023991723,-0.0032868385,-0.00043014067,0.0
0.0026657374,0.02399307,0.0053323507,0.00091926544,0.0
0.0026022342,0.023412457,-0.0074613094,0.00025013345,0.0
0.0024737753,0.022392659,-0.002742827,-1.45791255e-05,0.0
0.0024736037,0.022257546,0.014656067,-0.00044712285,0.0
0.0023535793,0.021091338,0.008082867,6.3487336e-05,0.0
0.0021634789,0.019472474,-0.00037059188,-0.00043928646,0.0
0.0021634728,0.01947253,-0.008411318,0.00073376857,0.0
0.0020221919,0.018197864,-0.006034136,0.0010445873,0.0
0.0019743254,0.017765861,0.012714505,0.00029158298,0.0
0.0019736637,0.017783264,9.581447e-05,0.00016859114,0.0
0.0019234159,0.01733113,-0.013648987,9.662516e-05,0.0
0.0019232722,0.017302789,0.0005812645,-0.00020562072,0.0
0.001857284,0.016710859,0.01533705,-0.00038088977,0.0
0.0017624948,0.015831446,0.0045853853,0.00044013487,0.0
0.0017624879,0.015858516,-0.013556041,0.00016347712,0.0
0.0017537185,0.015787035,0.004026383,0.00014904444,0.0
0.0016738053,0.015337669,0.0048451424,2.606632e-05,0.0
0.0016165413,0.0145482775,0.005495541,-0.0006897412,0.0
0.0016162975,0.014545532,0.009780705,0.00041478817,0.0
0.0015559326,0.013991745,0.0059427023,-0.00048682946,0.0
0.0015301139,0.013771943,-0.00043082237,-0.0005324009,0.0
0.0015300106,0.01375406,0.007563412,-6.685969e-05,0.0
0.0014616444,0.013162322,0.0008791089,-9.4770025e-05,0.0
0.0014138501,0.013244148,-0.014347672,8.633548e-06,0.0
0.0014047306,0.012652801,-0.0049592853,-0.00013072816,0.0
0.0012966268,0.0116700595,-0.00084076077,0.00022051991,0.0
0.001264573,0.011373887,-0.005408466,0.0002856221,0.0
0.0012179546,0.010958825,-0.006848216,-3.284403e-05,0.0
0.0012178684,0.01096394,-0.007001281,-0.00021386734,0.0
0.0011981422,0.01079122,0.014475673,0.00010530491,0.0
0.0011721594,0.010520317,-0.024247311,3.9192477e-05,0.0
0.0011410505,0.010269801,-0.0007619858,9.210058e-05,0.0
0.0011408882,0.01025138,-0.004868865,0.00040511027,0.0
0.0010171862,0.009156958,-0.00818193,6.7081135e-05,0.0
0.0010171786,0.00914798,-0.0034570992,-0.00024356041,0.0
0.0010167334,0.009155698,0.0036503077,-0.0005418689,0.0
0.0010046295,0.009042795,-0.0036514252,-0.00011556834,0.0
0.00095137506,0.008562837,-0.0082035065,0.000381875,0.0
0.00089910533,0.00808876,0.0028777122,8.553332e-05,0.0
0.0008763093,0.007869787,-0.0002155304,0.00018777777,0.0
0.00086334074,0.0076804426,-0.0068366528,-1.5187637e-05,0.0
0.000863331,0.007775971,0.0011746883,0.00016192456,0.0
0.00085613976,0.007641436,-0.005295694,-0.00014044835,0.0
0.0007115193,0.0063996953,0.0013411045,-0.00022662623,0.0
0.00071148976,0.00642641,-0.0022469163,0.00011723053,0.0
0.00069941615,0.006293636,0.00266096,0.00011507468,0.0
0.00065486156,0.0058540287,-0.006114006,1.1931293e-05,0.0
0.00064433843,0.0058174846,-0.0046714544,7.985283e-05,0.0
0.0006367016,0.00572253,-0.00060760975,0.00018528852,0.0
0.0006347522,0.0057117753,0.0004938841,0.00010803968,0.0
0.0006347309,0.005693682,0.02027905,-4.111627e-05,0.0
0.00058636686,0.005276955,-0.0024490952,0.00026578183,0.0
0.0005854496,0.0052683298,-0.012634948,0.00018415623,0.0
0.0005698583,0.005122914,0.009515025,4.6514622e-05,0.0
0.0005237802,0.004717265,0.0015026256,-0.00023182512,0.0
0.0005236392,0.0048079165,-0.00911063,2.7493876e-05,0.0
0.00052362535,0.0047230744,0.0014626123,-1.3532827e-05,0.0
0.0005044517,0.004516454,0.0063995123,5.743731e-05,0.0
0.0004995319,0.0044626477,-0.0069055557,-2.2749002e-05,0.0
0.00049946434,0.0044953953,-0.0012511015,-0.00028627308,0.0
0.0004416667,0.003976758,-0.010599554,0.00013758108,0.0
0.0004394156,0.0039565526,-0.010391286,-0.0002599043,0.0
0.00043939677,0.00389642,0.002646327,1.2030548e-05,0.0
0.0004367463,0.0035751655,0.012294292,5.4744763e-05,0.0
0.00040788535,0.0035078507,-0.0076093674,-5.5996374e-05,0.0
0.00037423198,0.0030764812,0.0047367215,2.014104e-06,0.0
0.00037420166,0.003368539,0.008037217,-0.00014260315,0.0
0.00036058362,0.0032456664,0.0047826595,-4.619314e-05,0.0
0.0003605484,0.0032445744,-0.002432108,4.6013105e-05,0.0
0.0003400885,0.0030573471,-0.0011720918,-2.2859425e-05,0.0
0.00033946108,0.0030563562,0.015150089,-7.901273e-05,0.0
0.0003394436,0.003060043,-0.004052609,-1.0887426e-05,0.0
0.00033805319,0.003050968,-0.028402478,6.8880895e-06,0.0
0.00033051916,0.0028651953,-0.001201868,-1.2591288e-06,0.0
0.00032762217,0.0029553385,-0.0010962486,-0.00014301128,0.0
0.00030950757,0.0027876615,-0.0029411316,7.447266e-05,0.0
0.0002828089,-0.00064659916,-0.01584208,-4.6273934e-07,0.0
0.00025726718,0.0023056266,0.0016457925,-2.2604412e-05,0.0
0.00025712073,0.002377542,-0.012691379,1.3819175e-05,0.0
0.00025694503,0.0023046306,-0.006513834,-5.4867633e-05,0.0
0.00025599162,0.0022942685,-0.0030434132,-0.00013806952,0.0
0.0002501453,0.0022367872,-0.00036364794,4.3957003e-05,0.0
0.00024800436,0.002225813,-0.0091801435,-7.988621e-05,0.0
0.00023205367,0.002073278,-0.0019620657,-4.480221e-05,0.0
0.00023198807,0.0020796808,-0.0010740757,6.0528113e-05,0.0
0.00023192263,0.0020814904,0.018721208,4.760375e-05,0.0
0.00020762766,0.0019065046,0.008875996,-1.516647e-05,0.0
0.0002076248,0.0018439118,0.0046473145,-3.4586057e-05,0.0
0.00019995477,0.0017972701,-0.015961813,-2.9455809e-05,0.0
0.00018139272,0.0016366102,-0.0030382872,3.1658936e-05,0.0
0.00018093253,0.0016255993,-0.0031481981,-1.7766662e-05,0.0
0.0001710159,0.0015367173,0.0036620498,8.180338e-05,0.0
0.00017095784,0.0015466525,-0.001589492,4.3353644e-05,0.0
0.00016619032,0.0014330297,0.0034077764,9.148437e-07,0.0
0.00014982784,0.0013488316,0.015072569,-5.4576743e-05,0.0
0.00013661571,0.0011781119,-0.0047533894,5.707675e-07,0.0
0.00013651783,0.0012225688,0.005029261,2.3278806e-05,0.0
0.00012589504,0.0011013169,0.015265435,-1.139723e-05,0.0
0.00012527275,0.0011374445,0.0065047294,8.122121e-06,0.0
0.00012523356,0.00102429,0.0074363947,-1.9344868e-06,0.0
0.000107407184,0.00097305176,-0.009711325,-1.522761e-05,0.0
0.00010099709,0.00090613554,0.0034765005,3.182145e-05,0.0
0.000100952275,0.0008972039,-0.006274402,4.481241e-06,0.0
9.564494e-05,0.0008175132,0.007963777,8.031664e-06,0.0
9.4075425e-05,0.00084417686,0.016734302,-8.3164505e-06,0.0
8.467162e-05,0.00075846404,0.02466309,1.4680394e-06,0.0
8.376636e-05,0.00075886055,0.0062460303,-2.3147026e-05,0.0
8.310646e-05,0.0007691716,0.0016844869,1.6736438e-05,0.0
8.3090104e-05,0.00075778237,0.014126658,-1.3308302e-05,0.0
8.0843995e-05,0.0007298884,-0.012075186,1.9080322e-05,0.0
7.900241e-05,0.00071150286,0.009284876,4.3546184e-05,0.0
7.895989e-05,0.0006947332,-0.005317211,-7.597186e-06,0.0
7.394248e-05,0.0006791121,-0.0054365396,-1.20165605e-05,0.0
7.257899e-05,0.0006946985,0.009431601,8.066301e-06,0.0
7.1383605e-05,0.00062509894,-0.009213952,-3.2916264e-06,0.0
6.956629e-05,-0.0016242375,0.004119128,1.4688999e-07,0.0
6.594439e-05,0.0005942136,-0.00075542927,3.8824575e-05,0.0
6.590882e-05,0.0006263777,-0.0035643578,6.1961755e-06,0.0
5.7166046e-05,0.0004918099,0.0030673444,-2.720269e-06,0.0
5.630408e-05,0.00050557434,-0.0037220716,-2.0213434e-05,0.0
5.430137e-05,0.0004961387,0.011491299,-4.014261e-06,0.0
5.329356e-05,0.00048594194,-0.007478893,1.046248e-05,0.0
5.3258264e-05,0.00047666763,-0.00012486428,-6.8319414e-06,0.0
5.324991e-05,0.0004857815,-0.006572485,1.0684204e-05,0.0
5.2576906e-05,0.0004710737,0.011960059,1.6695127e-05,0.0
4.5882512e-05,0.00040721527,-0.0062043965,-1.7120365e-05,0.0
4.3587595e-05,0.00039553136,0.010165691,1.2888815e-05,0.0
4.3585234e-05,0.00064026343,-0.00033086538,1.7851112e-07,0.0
4.0190545e-05,0.0003636162,0.002161324,1.0465777e-05,0.0
3.81978e-05,0.00034241023,0.0047207177,-1.1675226e-05,0.0
3.8182894e-05,0.00034783507,-0.00074493885,-7.0851975e-06,0.0
3.489203e-05,0.0003126144,2.8014183e-05,8.454529e-06,0.0
3.4790944e-05,0.00033824984,0.002019167,-4.933833e-06,0.0
3.4781577e-05,0.0003914493,-0.006271839,-3.9292713e-06,0.0
2.9459952e-05,0.00026322895,-0.0016249418,6.6852185e-06,0.0
2.8558701e-05,0.00025259083,-0.008899331,1.641178e-06,0.0
2.8550967e-05,0.0002600191,-0.00059878826,7.668212e-06,0.0
2.5143167e-05,0.0002237562,-0.00161466,-8.435949e-06,0.0
2.5128145e-05,0.00022946659,0.0022853613,-7.439633e-07,0.0
2.5010691e-05,0.00022034418,0.0003451556,2.2990905e-06,0.0
2.4474884e-05,0.00017657336,0.0030626655,-3.0116582e-06,0.0
2.0612984e-05,0.00013954863,0.0029040575,-3.6672361e-06,0.0
2.0249448e-05,0.00015605896,0.0009094775,2.2973325e-06,0.0
1.9924402e-05,0.00015493612,-0.008683443,1.3545509e-06,0.0
1.787339e-05,0.00015893258,0.011375546,-2.6999778e-06,0.0
1.7849521e-05,0.00014405683,-0.01348269,2.5120676e-06,0.0
1.77896e-05,0.005053495,0.0074725207,1.3318885e-08,0.0
1.7757886e-05,0.00015856717,0.00094509125,-3.3074425e-06,0.0
1.7451513e-05,0.0001891327,0.012740612,-1.6419468e-06,0.0
1.7186427e-05,0.00014173021,-0.022465587,3.2777857e-06,0.0
1.6876855e-05,0.00018266022,0.00097063184,6.219433e-07,0.0
1.3650573e-05,0.00011794361,0.0021601468,3.497016e-06,0.0
1.3638949e-05,9.318309e-05,0.00077328086,3.014949e-07,0.0
1.353619e-05,0.0001301774,-0.016365826,-2.7322826e-06,0.0
1.3353306e-05,9.621184e-05,0.009599224,1.37609e-06,0.0
1.32374025e-05,0.000110457055,0.003176123,-1.4283777e-06,0.0
1.1503328e-05,0.0001161779,-0.008024454,2.279547e-06,0.0
1.145019e-05,0.00012515637,-0.003790861,-9.972913e-07,0.0
1.1213736e-05,0.000119097975,-0.022500515,1.1399595e-06,0.0
9.168891e-06,9.123401e-05,-0.003006339,-4.0356285e-06,0.0
9.1682705e-06,7.5506265e-05,0.012679577,4.777836e-07,0.0
7.881832e-06,0.00011598542,0.007433176,1.2689634e-06,0.0
7.879471e-06,0.00019106474,0.0025092363,3.1278154e-07,0.0
7.5435337e-06,6.542166e-05,0.008909404,1.4157959e-06,0.0
7.264299e-06,7.346142e-05,0.00038659573,-2.5378529e-06,0.0
6.1419832e-06,5.2899228e-05,0.008326784,-1.3056014e-06,0.0
5.9905497e-06,1.7800214e-05,0.01221776,1.2098427e-07,0.0
5.9829467e-06,5.3219515e-05,-0.0034134984,1.6042571e-06,0.0
5.2496785e-06,6.124565e-05,-0.00030863285,6.0350294e-07,0.0
5.090261e-06,-0.000420678,-0.00075381994,-5.2732485e-08,0.0
5.088416e-06,2.58448e-05,-0.009243429,-1.4613958e-07,0.0
4.806507e-06,3.748957e-05,-0.006311059,-1.4901632e-06,0.0
4.8018705e-06,4.091121e-05,0.0011305809,-3.96311e-07,0.0
3.432332e-06,1.8762334e-05,0.021185398,6.136861e-07,0.0
3.4274146e-06,3.2171727e-05,0.009939015,-3.4468485e-07,0.0
3.1503964e-06,2.433551e-05,0.005067751,-4.0552376e-07,0.0
2.6636337e-06,1.8868492e-05,-0.0017096754,5.033454e-07,0.0
2.404504e-06,9.73085e-06,-0.0031698942,7.042579e-07,0.0
2.3960074e-06,3.093547e-05,0.0028748512,-9.007378e-07,0.0
2.2537713e-06,4.67133e-05,0.007130623,-4.3812327e-07,0.0
2.0618957e-06,2.035023e-05,0.0007535368,-3.914434e-07,0.0
2.0582434e-06,1.1030398e-06,-0.0067024827,1.2859894e-07,0.0
1.8561316e-06,4.4276367e-05,-0.010149777,-7.0432556e-08,0.0
1.079251e-06,1.1823827e-05,0.0003606677,3.0234753e-07,0.0
1.0777932e-06,1.6434275e-05,-0.003573954,-2.1543748e-07,0.0
8.929766e-07,9.359656e-06,0.0057703257,-3.583065e-07,0.0
8.913916e-07,2.3815079e-05,-0.0060578585,1.367524e-07,0.0
6.796298e-07,2.5677502e-05,-0.0050230026,2.9816835e-07,0.0


==> csv_files/filter_n2_m3_meancoefs.csv <==
sigma,f,b,norm_b,means
1.0,0.9843141,-0.015347123,0.49531767,-0.23086575
0.41858348,0.9994581,-0.002215147,0.49531767,-0.058284093
0.41858348,1.0010259,-0.0023787767,0.49531767,0.07395582
0.29734164,1.0010884,-4.017353e-05,0.49531767,0.086847074
0.2708489,0.6768427,-0.23552755,0.49531767,-0.14180095
0.25869584,0.99966437,0.00048065186,0.49531767,-0.020332927
0.21876557,1.0012081,0.004014969,0.49531767,0.016178666
0.21876541,1.0006093,-0.0029742718,0.49531767,0.057001032
0.18781121,0.9971258,0.0038036108,0.49531767,0.0076236185
0.18781108,1.0000367,-0.0036363602,0.49531767,0.023747146
0.17933916,0.99692976,-0.0037019849,0.49531767,0.01187481
0.16937813,0.99941415,0.0066446513,0.49531767,0.026332162
0.16636106,0.99509245,-0.0016005039,0.49531767,-0.023663092
0.14676404,0.9937959,0.0035146624,0.49531767,0.033741817
0.14676352,0.99195045,0.0028903484,0.49531767,-0.01869317
0.14565647,0.996238,-0.0013797283,0.49531767,-0.028050566
0.1436126,0.99190676,0.0063021183,0.49531767,-0.0200652
0.13390763,0.9895575,0.0040361434,0.49531767,-0.009631202
0.13390727,0.9883437,-0.004428208,0.49531767,0.027784891
0.12763377,0.98649496,-0.0006687045,0.49531767,-0.005664177
0.122337684,0.98318833,-0.021542072,0.49531767,-0.022540724
0.12086147,0.98091584,0.009091854,0.49531767,0.03188357
0.11581074,0.976892,-0.0012001991,0.49531767,-0.016591558
0.11581005,0.977997,0.0030278563,0.49531767,0.01674535
0.11007946,0.9633201,0.00854826,0.49531767,-0.0034997265
0.10941231,0.95868516,-0.0084040165,0.49531767,0.025541576
0.10941145,0.95854634,-0.014616834,0.49531767,0.052159112
0.10928965,0.95792854,0.0029901862,0.49531767,0.024535934
0.10215583,0.89548635,0.010875791,0.49531767,-0.02714192
0.10215501,0.8955055,0.0053159595,0.49531767,0.01855499
0.09896826,0.86758924,-0.0027124733,0.49531767,-0.012117575
0.09599986,0.84155184,0.011953473,0.49531767,0.012111646
0.09538152,0.8361368,0.07297248,0.49531767,0.042246617
0.094716474,0.8302545,-0.036711216,0.49531767,0.026998218
0.09361517,0.8206611,0.025514007,0.49531767,-0.042568654
0.09178605,0.8046172,0.023239374,0.49531767,0.009162055
0.09178578,0.8046651,0.004194021,0.49531767,-0.008104074
0.08730904,0.76536435,0.031461716,0.49531767,0.0011244686
0.08675477,0.7605187,0.07967621,0.49531767,0.035243988
0.08635737,0.757016,0.009924129,0.49531767,-0.018195482
0.08635707,0.75701696,0.030483812,0.49531767,-0.030345015
0.08180818,0.717157,-0.021561772,0.49531767,-0.008822073
0.081478715,0.7142423,0.014450312,0.49531767,0.018147508
0.08147812,0.71427417,0.017045021,0.49531767,0.00886837
0.0804745,0.7054147,0.090556145,0.49531767,-0.009181997
0.08047437,0.70546377,-0.07114512,0.49531767,-0.007824004
0.07813593,0.68496174,-0.008148104,0.49531767,0.029879345
0.07773202,0.68147933,0.008880377,0.49531767,-0.002874532
0.07677136,0.6730205,-0.056965828,0.49531767,0.0072758007
0.07563048,0.66299665,0.03657508,0.49531767,-0.036592778
0.07483186,0.65599304,-0.043831944,0.49531767,0.03750679
0.07483133,0.6559674,0.045265317,0.49531767,-0.0040717334
0.07126872,0.62477946,-0.028818771,0.49531767,-0.015885795
0.07097101,0.6221671,0.060953856,0.49531767,-0.0041140923
0.07097087,0.62215596,0.026923597,0.49531767,-0.020269873
0.070842735,0.62103325,0.014804965,0.49531767,-0.03503514
0.07074175,0.62014216,0.03597161,0.49531767,0.03480728
0.06881537,0.6032573,0.07251127,0.49531767,0.006531518
0.068571575,0.60112303,0.104019396,0.49531767,-0.0060707424
0.06710109,0.5882338,-0.0018952489,0.49531767,-0.009779047
0.06710065,0.5882354,-0.002683878,0.49531767,-0.029173851
0.066839494,0.58595747,0.03494686,0.49531767,-0.0030429035
0.06683919,0.5859353,0.04921876,0.49531767,0.026677152
0.06554046,0.57465017,0.019963026,0.49531767,-0.002314484
0.06506794,0.57041526,-0.041612506,0.49531767,-0.038879715
0.064762436,0.56773365,-0.060539007,0.49531767,-0.007282041
0.06350403,0.5566695,-0.013181806,0.49531767,-0.012318946
0.062656574,0.54927224,0.0120969415,0.49531767,-0.006108978
0.0620609,0.5440394,0.050689608,0.49531767,-0.0015488293
0.062060148,0.54404795,0.02396828,0.49531767,0.013359156
0.060463022,0.5300175,0.019964457,0.49531767,0.014003035
0.059616555,0.52263147,0.011095762,0.49531767,-0.0035250632
0.05961612,0.52255315,-0.0189569,0.49531767,-0.0024318758
0.05916556,0.51866573,0.015711159,0.49531767,-0.0077314745
0.059111405,0.51819164,-0.029643238,0.49531767,-0.0031951717
0.05889108,0.51626486,0.034053296,0.49531767,-0.006121006
0.058890805,0.51626664,0.024871886,0.49531767,0.00847187
0.058559116,0.513359,-0.021641731,0.49531767,-0.006197997
0.0578697,0.5073016,-0.022289753,0.49531767,0.0017537624
0.05667601,0.4968246,-0.03620282,0.49531767,0.007977822
0.05667581,0.49683726,0.019866228,0.49531767,-0.035876628
0.05632241,0.49376565,0.050554037,0.49531767,0.003295167
0.056322016,0.49374005,0.024963379,0.49531767,0.009030869
0.05579604,0.48898128,-0.014097095,0.49531767,-0.00083894713
0.055150535,0.48347396,-0.022742927,0.49531767,-0.011384101
0.05462972,0.47888064,0.004542552,0.49531767,-0.008883932
0.05443417,0.4769059,-0.0238204,0.49531767,-0.0008604223
0.053764146,0.471345,-0.015930906,0.49531767,-0.0036921503
0.052706312,0.46201345,0.00656718,0.49531767,0.008818764
0.052705765,0.46227548,-0.056706607,0.49531767,-0.001301736
0.052355964,0.45897374,0.0015872717,0.49531767,0.0015617328
0.0523558,0.4589073,-0.03970003,0.49531767,0.007833356
0.051445093,0.45082766,-0.030931354,0.49531767,0.0010266097
0.051118508,0.44812053,0.041749567,0.49531767,0.0109354695
0.05074892,0.4448843,-0.005150199,0.49531767,-0.010305857
0.050618414,0.4437403,0.018598676,0.49531767,0.012579601
0.05061803,0.44373247,-0.0033674836,0.49531767,0.008584672
0.049969062,0.43799344,0.030791521,0.49531767,-0.0002102088
0.049950477,0.43788534,0.0023314059,0.49531767,0.008457936
0.04957922,0.4346485,-0.017809257,0.49531767,-0.0022989537
0.04908816,0.43032205,0.006039858,0.49531767,0.0032367732
0.0490877,0.43033206,0.011032879,0.49531767,0.0032391627
0.048860136,0.42832562,0.01772511,0.49531767,-0.005727259
0.048785098,0.4276329,-0.01580917,0.49531767,0.00562446
0.048182547,0.4223722,0.0023493767,0.49531767,-0.0050236546
0.048182,0.42238286,-0.028782517,0.49531767,-0.014667326
0.04753381,0.41668442,-0.011291325,0.49531767,-0.0054095723
0.04753325,0.4166795,-0.00069236755,0.49531767,0.019521575
0.046977207,0.411779,-0.025349021,0.49531767,0.002579834
0.04689373,0.41108334,-0.016380072,0.49531767,0.005088411
0.04685152,0.4107085,-0.004769683,0.49531767,0.0015924664
0.046243913,0.40540487,-0.016018748,0.49531767,0.008444387
0.04542125,0.39820352,0.0064861774,0.49531767,-0.007128155
0.045420885,0.39816922,0.0022964478,0.49531767,0.011476256
0.04461261,0.39108545,0.015173554,0.49531767,-0.0008834185
0.044612132,0.391086,0.025474235,0.49531767,-0.01741226
0.04426753,0.38805252,-0.0073130727,0.49531767,0.01178343
0.044146806,0.3870258,0.005029857,0.49531767,-0.00081103103
0.04406633,0.386293,0.007932484,0.49531767,-0.008213896
0.044066038,0.38628525,-0.020596266,0.49531767,0.0056412956
0.043878768,0.38466254,0.01694712,0.49531767,-0.0013938796
0.043878008,0.38465032,-0.021145105,0.49531767,0.011233488
0.04373572,0.38340247,-0.0063987672,0.49531767,0.013900943
0.04340002,0.3804588,0.013457313,0.49531767,-0.007591771
0.043284003,0.3795433,-0.020267725,0.49531767,-0.0041605313
0.0428762,0.37586594,0.0072960854,0.49531767,-0.01278149
0.042875938,0.3758623,-0.0016890466,0.49531767,-0.0096402755
0.04239665,0.37166193,-0.01748807,0.49531767,0.0059592566
0.042278912,0.37062684,0.0016596913,0.49531767,-0.0036500331
0.042278454,0.37064332,0.01134634,0.49531767,0.007570209
0.04208709,0.36890393,0.023318391,0.49531767,-0.004510298
0.041935176,0.36761934,-0.00039339066,0.49531767,0.00877425
0.041463528,0.36348146,0.0020632148,0.49531767,0.0114828115
0.04146281,0.36346403,0.011042953,0.49531767,-0.0037732858
0.04125378,0.36166397,-0.032365322,0.49531767,-0.005643806
0.041240815,0.36151627,0.006829977,0.49531767,0.01623657
0.04080412,0.357685,0.002350092,0.49531767,0.001302446
0.04080376,0.35763675,-0.015324593,0.49531767,-0.0043920204
0.040748138,0.35720092,-0.0041139126,0.49531767,0.0029561531
0.040324185,0.3534926,0.016887456,0.49531767,-0.0027064248
0.039965097,0.35034326,-0.007577777,0.49531767,0.009850239
0.039941043,0.35009608,0.0019010305,0.49531767,0.00042046976
0.03948992,0.34613818,0.029120922,0.49531767,0.0024712365
0.039410014,0.34550902,0.0020631552,0.49531767,0.004984244
0.039409798,0.345482,-0.017087445,0.49531767,0.0059631057
0.03899462,0.34184423,-0.007128775,0.49531767,-0.005604411
0.038938276,0.341351,0.016217351,0.49531767,-0.0066403863
0.038655214,0.33891737,0.0028874874,0.49531767,-0.0015851699
0.03865498,0.33885652,0.0049924552,0.49531767,0.0097899465
0.038531814,0.33778113,0.00908643,0.49531767,-0.012329875
0.038499773,0.33749422,-0.009702519,0.49531767,-0.0029842367
0.038177326,0.33468044,-0.0055480003,0.49531767,0.0034598985
0.038150262,0.334683,0.0063130856,0.49531767,0.00011773301
0.03814947,0.33443886,0.0091046095,0.49531767,-0.007587636
0.037811823,0.33144116,-0.015966266,0.49531767,-0.002535749
0.037794672,0.33131206,-0.008031845,0.49531767,-0.0050060316
0.03767066,0.33028287,0.0012125969,0.49531767,0.0024867363
0.037524678,0.32894593,-0.006575823,0.49531767,-0.0064646075
0.037310306,0.32706544,0.0097949505,0.49531767,-0.0050322986
0.037310228,0.32706216,0.011194348,0.49531767,-0.0029476674
0.036954004,0.3239423,-0.0072794557,0.49531767,-0.003316744
0.03695317,0.3239388,-0.025187247,0.49531767,0.0071821962
0.03688365,0.32333544,0.011366904,0.49531767,-0.007900248
0.036882795,0.32331026,0.005343318,0.49531767,-0.0030196512
0.036628403,0.32109708,0.0027484894,0.49531767,-0.004728583
0.036444277,0.31949103,0.0001398325,0.49531767,0.0034743089
0.036444105,0.31948426,0.014445424,0.49531767,-0.010188361
0.03601187,0.31569,0.005838692,0.49531767,0.002438124
0.03596083,0.3152474,-0.008103728,0.49531767,-0.010551253
0.035890404,0.31461802,0.015314639,0.49531767,0.0020138975
0.03589009,0.31458613,0.0019439459,0.49531767,0.0032782168
0.035741106,0.31331688,-0.0047982335,0.49531767,-0.005280576
0.03568474,0.31282356,0.008791685,0.49531767,0.010538853
0.0352641,0.30913618,0.002787888,0.49531767,-0.0063342075
0.03521931,0.30876613,0.0023282766,0.49531767,-0.0021572448
0.03496157,0.30650014,0.010530114,0.49531767,0.0052342955
0.034960873,0.30650184,-0.011533022,0.49531767,0.009158784
0.03495711,0.30637223,0.013027787,0.49531767,-0.0041547897
0.034618687,0.30348033,0.008606911,0.49531767,-0.008638007
0.034512576,0.3025542,0.018313587,0.49531767,0.013033933
0.03451235,0.3025394,0.004548028,0.49531767,0.010673217
0.034422617,0.30175632,-0.015367746,0.49531767,0.007394755
0.03408672,0.29881722,0.0022170842,0.49531767,0.008045261
0.03408646,0.29880342,0.017475635,0.49531767,-0.0028494252
0.033995483,0.2980033,-0.0034418106,0.49531767,0.012768511
0.033936694,0.29750845,-0.02047956,0.49531767,-0.0023549506
0.033936467,0.29748905,-0.021780103,0.49531767,-0.0060037063
0.03369484,0.29536393,0.015005827,0.49531767,0.0076697064
0.033533882,0.29399505,0.016535282,0.49531767,0.00047845763
0.033444267,0.29318056,-0.0042562485,0.49531767,0.011288306
0.033035796,0.28958496,0.00384067,0.49531767,-0.0024232743
0.032673262,0.2864362,-0.00095134974,0.49531767,-0.004227504
0.032594923,0.28579617,0.029537648,0.49531767,-0.00079250394
0.03259431,0.2857149,-0.021804929,0.49531767,0.004217092
0.032321956,0.28336978,-0.0019563437,0.49531767,-0.0035698602
0.032321744,0.28335336,-0.0046112537,0.49531767,0.0011633218
0.03230771,0.28323218,0.027044892,0.49531767,0.003237145
0.03226902,0.2829484,-0.0042590946,0.49531767,-0.0006077686
0.03216214,0.28194898,0.006894931,0.49531767,-0.0067993975
0.03198165,0.2803988,0.0029796362,0.49531767,-0.0047355043
0.031981118,0.280351,0.0043075085,0.49531767,-0.007344884
0.031873588,0.27940327,-0.006134391,0.49531767,0.013764615
0.031855606,0.27925274,-0.009732604,0.49531767,-0.01099871
0.031577807,0.2768212,-0.010738499,0.49531767,-0.008770352
0.031577468,0.27683726,0.003252864,0.49531767,-0.0033588891
0.031475898,0.27597132,-0.0033288002,0.49531767,-0.0016650652
0.031412285,0.27536297,-0.008577824,0.49531767,-0.0071571856
0.03141226,0.2753766,-0.012935966,0.49531767,-0.004147711
0.031253755,0.27397627,-0.0060486197,0.49531767,-0.00664136
0.031101644,0.2726747,-0.0029822588,0.49531767,-0.0037208125
0.031070927,0.2724366,0.008286089,0.49531767,0.0011414151
0.030971274,0.27150112,0.0056170225,0.49531767,-0.009174296
0.030847583,0.27041987,-0.0038036108,0.49531767,0.0064043514
0.030847248,0.2704202,0.002193749,0.49531767,0.008311825
0.030790316,0.2699148,0.0027333498,0.49531767,-0.011503963
0.030547583,0.26775956,-0.019007444,0.49531767,-0.0021837945
0.03051623,0.26754436,0.011459574,0.49531767,-0.0021041168
0.030495351,0.2673338,0.01110512,0.49531767,-0.0061169984
0.03017,0.26447734,0.0026101768,0.49531767,0.0077157263
0.030169394,0.26447314,0.013582528,0.49531767,-0.00843508
0.029824628,0.26143882,0.0020947456,0.49531767,0.0031417762
0.029723542,0.26056707,-0.0020413995,0.49531767,0.011362167
0.02971322,0.26046693,-0.044039726,0.49531767,-0.0032494627
0.029578615,0.25929374,-0.0021635294,0.49531767,0.0024033708
0.029578194,0.25928938,-0.011975229,0.49531767,-0.00037674286
0.02951673,0.25877333,-0.012495995,0.49531767,0.0037526877
0.029471317,0.25837502,0.037418544,0.49531767,-0.003772306
0.029413277,0.2578431,-0.004157424,0.49531767,-0.0007961904
0.029412678,0.25783604,0.0002624523,0.49531767,0.0037605022
0.029347138,0.2572642,0.0069983006,0.49531767,0.009574311
0.029183356,0.25584868,-0.0054874867,0.49531767,0.00023518967
0.029066982,0.254795,0.00368613,0.49531767,-0.0020913426
0.029021665,0.2544162,-0.013891757,0.49531767,0.018236786
0.02901892,0.2543926,0.01133883,0.49531767,-0.010456962
0.029018173,0.25438532,0.013066381,0.49531767,0.0053454726
0.028959911,0.25386617,-0.02336435,0.49531767,-0.005071426
0.028579764,0.25053933,0.007346511,0.49531767,0.009095351
0.028470267,0.24958885,0.004462838,0.49531767,-0.0072883954
0.028469881,0.24954675,-0.011790633,0.49531767,0.00024031324
0.028377123,0.24885412,0.005166292,0.49531767,-0.0014744636
0.028370302,0.24869347,-0.02451852,0.49531767,-0.009999455
0.028309455,0.24817362,0.009129822,0.49531767,0.006353223
0.028302636,0.24811447,0.015914142,0.49531767,0.0064124
0.02830186,0.2481281,-0.022384644,0.49531767,0.0028014914
0.028073102,0.2460849,-0.011742994,0.49531767,0.001996776
0.028035434,0.24576183,0.0065014362,0.49531767,-0.0043817437
0.028018754,0.24561295,-0.008526355,0.49531767,-0.0014158619
0.027845865,0.24410054,0.00051009655,0.49531767,0.0025729642
0.027696995,0.2428159,0.013340712,0.49531767,-0.0056256247
0.027696706,0.24279396,-0.015827656,0.49531767,-0.006819673
0.027627675,0.24222942,0.0053117275,0.49531767,-0.0011297327
0.027627194,0.24221367,-0.011561871,0.49531767,-0.00086966465
0.02757916,0.24176806,-0.0001912266,0.49531767,0.011629252
0.027366431,0.23986848,-0.0015723705,0.49531767,0.0016378288
0.02733657,0.23964062,-0.00924933,0.49531767,-0.0015697071
0.027336195,0.23964715,0.004808545,0.49531767,0.010536569
0.027122272,0.23775733,-0.0071157217,0.49531767,0.0006027752
0.026918586,0.23598218,-0.012930155,0.49531767,-0.008108879
0.026917946,0.23596442,0.005162433,0.49531767,0.0068618017
0.026610347,0.23327343,-0.0051517487,0.49531767,-0.013336175
0.026600668,0.2331681,-0.027064666,0.49531767,0.007886565
0.026507052,0.23249,-0.016099751,0.49531767,0.0014057022
0.026401576,0.23143569,-0.02240467,0.49531767,0.0019306896
0.026401144,0.2314405,-0.0123256445,0.49531767,0.0053766365
0.026332678,0.2308373,0.007966429,0.49531767,0.003960637
0.026265,0.23027377,-0.019126058,0.49531767,0.001916917
0.026133604,0.2290981,-0.006257832,0.49531767,0.0048662582
0.026104253,0.22885604,0.02094093,0.49531767,0.0028866841
0.026103554,0.22883305,-0.016047567,0.49531767,0.0034163597
0.025875682,0.226824,0.003751278,0.49531767,-0.008542378
0.025875418,0.22681737,0.0011065006,0.49531767,-0.0018547581
0.025786523,0.22604632,0.008141428,0.49531767,0.0050665517
0.025786523,0.22611086,0.014885753,0.49531767,-0.0005569382
0.02570093,0.22527163,-0.004191637,0.49531767,-0.0020122868
0.025656268,0.22488022,-0.015318155,0.49531767,0.0016658191
0.025599036,0.22441106,0.008800417,0.49531767,0.0056270743
0.02539897,0.22264442,-6.41346e-05,0.49531767,0.0015221362
0.025379287,0.22248486,-0.009473681,0.49531767,0.008885996
0.025378788,0.22246805,-0.005375266,0.49531767,-0.0047168834
0.025245026,0.2215018,-0.008800805,0.49531767,-0.00018982214
0.025244743,0.22130018,0.008167982,0.49531767,-0.011891697
0.024916565,0.21850048,-0.016650021,0.49531767,0.0016887387
0.024889847,0.21819156,-0.00344491,0.49531767,-0.0073782844
0.024803974,0.21738647,0.0020165741,0.49531767,0.0004996476
0.02480372,0.21743672,-0.006463766,0.49531767,-0.005980377
0.024738653,0.21686082,0.005365789,0.49531767,0.00066114793
0.024732517,0.21681653,-0.0074555874,0.49531767,-0.0027949144
0.024604002,0.21563473,0.0015927553,0.49531767,-0.0004274773
0.02454176,0.21514624,-0.017937541,0.49531767,-0.0027973796
0.02454083,0.21518835,0.0062034875,0.49531767,0.0009813502
0.024456093,0.21436189,-0.002425313,0.49531767,-0.0007869787
0.024410142,0.21400812,-0.0013513565,0.49531767,-0.003217939
0.024409132,0.21397309,8.778274e-05,0.49531767,-0.0029269976
0.02440895,0.21398607,-0.0027320385,0.49531767,-0.0015929249
0.024365123,0.21358594,0.008552551,0.49531767,-0.0017139942
0.02424616,0.21253587,-0.024008274,0.49531767,0.005017817
0.024245808,0.21253297,-0.032866567,0.49531767,0.0025376002
0.024087943,0.21116,-0.0012155473,0.49531767,-0.0036860008
0.023997994,0.21036936,0.004077792,0.49531767,0.0028570308
0.023901159,0.20952271,0.020252645,0.49531767,0.0024893035
0.023900772,0.20952374,-0.002074495,0.49531767,-0.0021113642
0.023676977,0.20754088,0.026537478,0.49531767,-0.002502193
0.023614977,0.20701857,-0.011621833,0.49531767,0.003902448
0.023420924,0.20526892,0.00018396974,0.49531767,-0.0010272755
0.02342065,0.20530999,-0.016765207,0.49531767,-0.0020712514
0.02331119,0.20435365,-0.006034225,0.49531767,-0.0058927145
0.023310393,0.2043514,-0.011147022,0.49531767,0.003355734
0.023301048,0.20446487,-0.0215227,0.49531767,0.00017336893
0.023274152,0.20403878,-0.0053129196,0.49531767,-0.0014185539
0.023035439,0.2019544,-0.015581489,0.49531767,0.00043618862
0.023035252,0.20195074,-0.0009276867,0.49531767,0.0043006884
0.022983786,0.20148253,-0.00039412826,0.49531767,0.0014221539
0.022966195,0.20132747,-0.032476664,0.49531767,-0.0019960843
0.022817355,0.20002292,0.0055743456,0.49531767,0.007516654
0.022816774,0.20002785,0.013370991,0.49531767,0.0010120668
0.02281662,0.19996305,0.010132909,0.49531767,-0.0032376463
0.022738978,0.1993311,0.009272039,0.49531767,-0.0016198675
0.02270643,0.19904831,0.006123066,0.49531767,-0.0038020909
0.022540651,0.197618,-0.003302455,0.49531767,0.0041321386
0.02250499,0.19727698,0.0053969026,0.49531767,-0.007899476
0.022454213,0.1968427,-0.0052336603,0.49531767,-0.0037857646
0.022453744,0.19684133,0.0023725703,0.49531767,-0.0039058172
0.0223881,0.19623359,0.020484388,0.49531767,-0.0006194824
0.022313293,0.19562437,-1.2844801e-05,0.49531767,-0.005604205
0.022124441,0.193949,-0.0020975508,0.49531767,-0.002211722
0.022124037,0.1939402,0.017910216,0.49531767,0.0032079178
0.022049004,0.19328213,3.749132e-05,0.49531767,-0.011258219
0.021858633,0.19162132,0.00803405,0.49531767,0.004820354
0.021853782,0.19155174,0.004275322,0.49531767,-0.0023156698
0.021853324,0.19153109,-0.0075409412,0.49531767,0.00046156725
0.021850504,0.19141316,-0.033425212,0.49531767,-0.00044638244
0.021722589,0.19044995,-0.002828002,0.49531767,-0.0021052747
0.021721903,0.19036981,-0.012560129,0.49531767,0.00020274443
0.021596175,0.18931566,0.018618047,0.49531767,-0.0016436975
0.021532733,0.18879318,0.00068321824,0.49531767,-0.00072557444
0.021484371,0.1883448,-0.013396382,0.49531767,0.005824537
0.021484008,0.18831511,-0.0029059649,0.49531767,-0.0028925594
0.021450112,0.1880421,0.0037402231,0.49531767,0.0058281166
0.021449361,0.1881091,0.0076100826,0.49531767,-0.0012152115
0.021322353,0.18683633,-0.0146712065,0.49531767,-0.0009378609
0.021257503,0.18630971,-0.004374385,0.49531767,-0.0012958777
0.021230802,0.18603458,-0.009565711,0.49531767,0.001998466
0.0212262,0.18607244,-0.0075727105,0.49531767,-0.0006221896
0.020989588,0.18400511,0.024514556,0.49531767,0.0025990452
0.020986665,0.18397668,0.017208338,0.49531767,0.00598942
0.020986348,0.18397589,0.0048983693,0.49531767,-0.0013022037
0.020841748,0.18268909,-0.00368917,0.49531767,0.0027576664
0.02070414,0.18149906,-0.012015462,0.49531767,0.006237184
0.02063753,0.18090776,-0.008430511,0.49531767,0.0055255126
0.020617455,0.18071292,0.012611058,0.49531767,-0.0032349955
0.020576969,0.1803838,-0.0030356199,0.49531767,0.009623642
0.020576794,0.18038562,-0.008485377,0.49531767,0.005587248
0.020401826,0.17880373,-0.008983612,0.49531767,0.0022254558
0.020388607,0.17720701,0.012179166,0.49531767,1.4127239e-05
0.020293213,0.17782128,0.003015995,0.49531767,0.0005335594
0.020292848,0.17789286,0.0013011694,0.49531767,0.010959624
0.020219762,0.17725135,-0.008310437,0.49531767,-0.01051933
0.02021927,0.17719504,-0.016897678,0.49531767,0.0008703575
0.020113677,0.17631952,0.013494223,0.49531767,0.0018583648
0.020088537,0.17609134,0.012630075,0.49531767,-0.0009377771
0.019850232,0.17401597,-0.014862418,0.49531767,-0.0020998036
0.019849809,0.17400691,-0.0023833513,0.49531767,0.008948661
0.019687261,0.17254266,0.0047562122,0.49531767,-0.00170961
0.01968703,0.17257944,0.0120306015,0.49531767,-0.0040135277
0.019612022,0.17190157,0.009321138,0.49531767,-1.1448693e-05
0.019608675,0.1718964,-0.0052601844,0.49531767,-0.0071611046
0.019452436,0.1705231,0.005330205,0.49531767,0.0034151406
0.01940895,0.17014144,-0.0054413676,0.49531767,0.0014471262
0.019406231,0.170108,-0.011860371,0.49531767,-0.0062772157
0.019405654,0.17009957,0.003333211,0.49531767,-0.0009897386
0.019378047,0.16991054,0.018513918,0.49531767,0.0015000687
0.019150557,0.16787417,-0.0077257156,0.49531767,0.00527852
0.01912171,0.16762911,0.001621563,0.49531767,-0.0059634447
0.019121615,0.16761068,0.015876532,0.49531767,0.0014527845
0.01907922,0.1672613,0.0059819818,0.49531767,-0.0030021912
0.018960068,0.16621633,0.0114610195,0.49531767,-0.00269084
0.018959396,0.16616781,0.005227804,0.49531767,-0.0006579506
0.018866863,0.1653884,-0.009198427,0.49531767,0.0012535269
0.018810855,0.16484576,0.004341066,0.49531767,-0.002292727
0.018797982,0.16478942,0.01277245,0.49531767,-0.006971642
0.018797917,0.1647763,0.009323955,0.49531767,0.0043060863
0.018397631,0.16128223,0.0060112476,0.49531767,-0.003444229
0.018397303,0.16126905,0.010320842,0.49531767,-0.0021699811
0.018377315,0.1610913,-0.014027715,0.49531767,-0.0008327015
0.018345376,0.16079895,-0.008624554,0.49531767,-0.0012781876
0.018235983,0.15986629,0.023545653,0.49531767,-0.00046078028
0.018181805,0.15938759,0.010259256,0.49531767,0.0031977447
0.018141842,0.15905456,0.013221465,0.49531767,0.00095758645
0.01814124,0.15902624,0.0026045442,0.49531767,0.003959035
0.018070092,0.15840699,-0.006679252,0.49531767,-0.006067588
0.018021366,0.15799172,0.010152221,0.49531767,0.0014318018
0.017889874,0.1550229,-0.020011306,0.49531767,-4.941532e-06
0.017889092,0.15681957,-0.013070643,0.49531767,0.0054270444
0.017722767,0.15533285,0.03700018,0.49531767,0.0012690733
0.017651357,0.15473075,0.008969247,0.49531767,-0.0033247457
0.017651048,0.15472627,0.005484581,0.49531767,0.0071142516
0.017543674,0.15379475,0.014820516,0.49531767,-0.0024486703
0.017524546,0.15357229,0.0052853823,0.49531767,-0.0023867295
0.01745128,0.15295805,-0.004547417,0.49531767,0.00087451906
0.01743192,0.15280412,0.005395476,0.49531767,-0.002783259
0.017431507,0.15281816,-0.019189417,0.49531767,-0.0011985119
0.01742839,0.15277462,-0.0041160583,0.49531767,0.004146204
0.017261075,0.15130703,0.030221462,0.49531767,-0.00066913094
0.017179225,0.15059562,0.015214831,0.49531767,0.0025779405
0.017144099,0.15029162,0.0014564991,0.49531767,-0.0051637716
0.017144063,0.1502923,0.022819817,0.49531767,-0.0016189591
0.017047983,0.14944795,0.0036538243,0.49531767,0.006073953
0.016932357,0.14843903,-0.012989879,0.49531767,-0.008735645
0.01693192,0.14845006,0.00019600987,0.49531767,0.000532118
0.016923694,0.1483571,0.015008107,0.49531767,0.005646168
0.016654044,0.14597,-0.0065960884,0.49531767,0.0033919702
0.016614605,0.14565068,-0.003538981,0.49531767,0.004880725
0.016589168,0.14571625,-6.107241e-05,0.49531767,0.00011132005
0.01653212,0.14493108,0.0032892227,0.49531767,0.006423582
0.016531706,0.14492318,0.0035795867,0.49531767,-0.006042938
0.016521454,0.14482726,-0.020184666,0.49531767,0.0027255611
0.016453626,0.14426444,-0.006246805,0.49531767,-0.0013039149
0.016417695,0.14392275,0.0234306,0.49531767,-0.0064124228
0.016417615,0.14404176,-0.010385275,0.49531767,-0.00036647884
0.01629752,0.14286703,0.004143367,0.49531767,0.0046065953
0.01629733,0.14290509,0.0040941834,0.49531767,-0.0016729247
0.016202345,0.14204237,0.011821747,0.49531767,0.000510587
0.01610818,0.14121494,0.009049952,0.49531767,-0.0012039174
0.015989143,0.14016557,0.014477968,0.49531767,-0.0034110425
0.01595237,0.14021003,0.005006075,0.49531767,-0.00018000095
0.015951876,0.13984795,0.019134488,0.49531767,0.00012612194
0.01588175,0.1392236,-0.014765859,0.49531767,0.004300016
0.01575923,0.13815413,-0.012786508,0.49531767,-0.0053717713
0.015631668,0.13703188,-0.0038544536,0.49531767,-0.0030571413
0.01559539,0.13671961,-0.007389784,0.49531767,0.0025440843
0.015594885,0.136718,-0.003187716,0.49531767,0.0018653538
0.015566852,0.13645886,0.005790472,0.49531767,-0.0009497384
0.015479373,0.13567987,0.0002937913,0.49531767,-0.001342186
0.015479139,0.1356966,-0.00078997016,0.49531767,0.0031286841
0.015314054,0.13435708,0.0072821975,0.49531767,0.0001423359
0.015313707,0.13425282,0.0060112476,0.49531767,-0.0055840733
0.015241491,0.13361228,0.008060606,0.49531767,0.0031501374
0.015157748,0.13287811,0.006502643,0.49531767,-0.0016740182
0.015060532,0.13202816,-0.002724573,0.49531767,-0.007094817
0.015052021,0.13193278,-0.004081458,0.49531767,-0.0052277525
0.015009838,0.1315815,0.001046598,0.49531767,-0.0040322337
0.014879765,0.13045837,0.0020290911,0.49531767,0.0035386314
0.014607373,0.12805274,0.0113529265,0.49531767,-0.00601001
0.014591593,0.1279149,0.00021222234,0.49531767,0.004127351
0.014566436,0.1277106,0.016199708,0.49531767,0.0020984788
0.014566181,0.12770626,-6.353855e-05,0.49531767,-0.0008045498
0.014546477,0.12752257,-0.01804325,0.49531767,0.002487044
0.014514808,0.12724231,-0.003085047,0.49531767,-0.0013635528
0.014514589,0.12726022,-0.018128991,0.49531767,-0.00176682
0.014495618,0.12709223,0.0104402155,0.49531767,0.00052438537
0.014261295,0.12501398,-0.025776178,0.49531767,0.0025482373
0.0142389,0.12507711,-0.0017498732,0.49531767,5.306404e-05
0.014196033,0.12439624,0.001159668,0.49531767,-0.00044635453
0.014195598,0.12445143,-0.01015389,0.49531767,0.0052577676
0.0141004175,0.123610534,-0.00287354,0.49531767,0.003291364
0.014075098,0.123395965,0.003675416,0.49531767,0.0011652055
0.014074627,0.123376094,0.0008006692,0.49531767,-0.0009442366
0.013886715,0.12174395,-0.0034264326,0.49531767,0.0013368987
0.013886345,0.12170991,0.00501661,0.49531767,-0.0023300233
0.013848551,0.1214133,0.0052111745,0.49531767,-0.003188731
0.013803504,0.12100747,-0.0017067194,0.49531767,0.00059551455
0.013564187,0.11891138,0.0001680851,0.49531767,0.0022172441
0.013388535,0.1173766,0.0014287233,0.49531767,0.0027132686
0.013380642,0.11729593,-0.0017648041,0.49531767,0.0016780975
0.013380267,0.11729952,-0.008554101,0.49531767,0.003922257
0.0132807195,0.11642124,0.0068238378,0.49531767,-0.00042492818
0.013210719,0.11523237,-0.0061457157,0.49531767,-4.630902e-05
0.013210394,0.11580529,0.009166837,0.49531767,0.0064560105
0.013194732,0.11566921,-0.0034185052,0.49531767,-0.0017332683
0.013140667,0.1151903,-0.009555697,0.49531767,-0.0033457226
0.013140254,0.115221664,0.0044228137,0.49531767,-0.0006947607
0.013105529,0.114908114,0.013237044,0.49531767,0.00045908298
0.01307126,0.11459277,0.007345915,0.49531767,-0.0029176895
0.013038882,0.11430368,-0.024269007,0.49531767,0.0014538965
0.012827087,0.112373754,0.0056957006,0.49531767,0.0063127163
0.012826988,0.1124433,-0.020586729,0.49531767,-0.0046405224
0.012812438,0.11231068,-0.0018863194,0.49531767,0.0016868461
0.012788492,0.11215435,-0.016631722,0.49531767,-0.0022921031
0.012755006,0.111802004,-0.01232636,0.49531767,0.0014160946
0.012682295,0.11116528,0.009874135,0.49531767,-0.0010436313
0.012579309,0.11026406,-0.0069891214,0.49531767,-0.0019111224
0.012572396,0.110211715,0.0019496083,0.49531767,-0.0018753378
0.012440848,0.10902572,-0.012343824,0.49531767,-0.004031773
0.0123837115,0.10855686,0.0028323233,0.49531767,-0.0027159594
0.012383595,0.10856472,-0.022567555,0.49531767,0.0030047218
0.012342013,0.108191125,-0.0065243244,0.49531767,0.0022518584
0.012061561,0.10604689,0.0009925961,0.49531767,5.9878985e-05
0.012061289,0.105737284,0.0032203197,0.49531767,0.0015115534
0.012012386,0.10528751,-0.025981665,0.49531767,0.0046364726
0.011965239,0.10482573,0.014577866,0.49531767,-0.0014269745
0.011964858,0.104890406,-0.0010537505,0.49531767,0.00036400353
0.011832785,0.103737265,0.005722031,0.49531767,-0.003070883
0.011832702,0.10374235,-0.0016196966,0.49531767,-0.0018854006
0.011754892,0.103043035,0.00034831464,0.49531767,-0.002935418
0.011615465,0.1018228,-0.0065582395,0.49531767,0.0012182085
0.011580501,0.101517506,-0.0008747801,0.49531767,0.00306446
0.0115246875,0.101011224,-0.011327863,0.49531767,0.00189454
0.0115049435,0.10085442,-0.012736797,0.49531767,0.0033683283
0.011504912,0.10086161,-0.014604241,0.49531767,0.0017350649
0.011386239,0.09981143,-0.002219841,0.49531767,-0.0027881013
0.011269776,0.09872852,0.0028662682,0.49531767,0.0010507295
0.011225171,0.09840974,0.0076053143,0.49531767,-0.00045937792
0.01122489,0.09824754,-0.004241109,0.49531767,0.0004278381
0.01105408,0.0969007,-0.00010666251,0.49531767,-0.0027408185
0.011053302,0.09689803,-0.01694648,0.49531767,-0.001538583
0.010721842,0.09400797,0.0093842745,0.49531767,0.002897203
0.010692511,0.093798324,-0.010380514,0.49531767,0.00020664296
0.010692133,0.09359025,-0.00519228,0.49531767,0.00047602606
0.01060864,0.092988,0.0066753626,0.49531767,0.0010862581
0.010505236,0.09207959,0.016036682,0.49531767,-0.0035686982
0.010504689,0.092081584,0.012781613,0.49531767,0.0026357095
0.0104460195,0.091582194,-0.013891965,0.49531767,-0.00031280747
0.010335398,0.09060051,0.004694212,0.49531767,-0.0009571942
0.010155677,0.08903498,0.0037684739,0.49531767,-0.00088294037
0.010075347,0.08834159,-0.008723974,0.49531767,0.0010165814
0.010075132,0.088318855,0.0013161302,0.49531767,-0.0019335146
0.009918219,0.08696724,-0.015863866,0.49531767,-0.00088142697
0.0099145975,0.08691258,-0.008020997,0.49531767,-0.003445978
0.009914305,0.08692011,-0.010381699,0.49531767,-0.0017434369
0.009887233,0.08666695,0.017508268,0.49531767,0.0041500977
0.009742511,0.08539697,0.009447336,0.49531767,-0.0006176154
0.00968113,0.08486468,1.2367964e-06,0.49531767,0.0027456086
0.009619464,0.08432765,0.003953129,0.49531767,-0.0036240548
0.0095657995,0.08387291,0.005935736,0.49531767,-0.0021832683
0.00956548,0.083902165,0.0018931627,0.49531767,0.00029663695
0.0094918,0.08317709,-0.00023853779,0.49531767,0.0008847969
0.009212015,0.08075642,-0.005734086,0.49531767,0.0011245217
0.008953722,0.07849211,-0.0066054836,0.49531767,0.0019096968
0.0089404825,0.078369915,-0.0038298965,0.49531767,-0.00085475616
0.008776242,0.076934315,0.015250564,0.49531767,-0.002351014
0.008776236,0.076934904,-0.0018050075,0.49531767,0.0025036132
0.008755267,0.07674904,-0.0062417835,0.49531767,-0.0018559578
0.008361432,0.07329455,-0.022549838,0.49531767,-0.0021035054
0.008308092,0.07250629,-0.0136213,0.49531767,6.312442e-05
0.008307786,0.072854415,-0.0044794977,0.49531767,-0.00042856444
0.008131321,0.07129106,-0.011651862,0.49531767,0.0005109851
0.008130958,0.071254514,-0.011934042,0.49531767,0.00094463193
0.008104822,0.071046166,0.022408962,0.49531767,0.0020692619
0.008104622,0.0710446,-0.00058186054,0.49531767,0.0024749257
0.007889174,0.06918039,0.012820137,0.49531767,-0.00091466977
0.007853669,0.06884851,-0.032099992,0.49531767,-0.00086911774
0.0078420425,0.06876485,0.0035369694,0.49531767,-0.00039358862
0.0074763237,0.06555217,0.0056056976,0.49531767,0.001183573
0.0072827823,0.06385619,0.00018626451,0.49531767,0.00026061336
0.0072826804,0.06384183,-0.010026693,0.49531767,0.0003054197
0.007052075,0.061846152,-0.005403042,0.49531767,-0.00044324208
0.007007501,0.06147679,0.01096499,0.49531767,0.00015712074
0.0069357106,0.06077583,-0.014388144,0.49531767,0.0008475
0.0069356374,0.06080291,0.0040499046,0.49531767,-0.0012435494
0.0068191574,0.05978041,-0.010681927,0.49531767,0.0009686809
0.00666051,0.05838888,-0.020006493,0.49531767,0.0011593696
0.006616146,0.05799956,0.0005683899,0.49531767,-0.0016059341
0.0066159205,0.057998564,-0.0036601722,0.49531767,-0.0006867664
0.00651661,0.055133022,0.008162618,0.49531767,-0.00078049296
0.006220988,0.054528087,0.024101377,0.49531767,-0.0010601396
0.0062156064,0.05448418,-0.0067019463,0.49531767,-0.001716826
0.006215405,0.054469943,-0.0041224957,0.49531767,-0.00043261875
0.0062008817,0.054374255,0.0023647547,0.49531767,0.00169066
0.0060561374,0.05308913,0.0028583407,0.49531767,-0.0009885896
0.005822632,0.051049776,0.0111477375,0.49531767,0.00164593
0.0057310234,0.050361957,0.0041043162,0.49531767,-5.962681e-05
0.005730553,0.05023167,-0.006244749,0.49531767,0.00078813784
0.005519925,0.045060717,0.015036285,0.49531767,3.4615061e-06
0.0052951965,0.046863467,-0.019665658,0.49531767,-3.1227173e-05
0.005295066,0.046357464,-0.0021741986,0.49531767,-0.00014003343
0.0052552084,0.046067994,-0.015696049,0.49531767,-0.0018336301
0.0049953107,0.043798435,-0.00628227,0.49531767,0.0003311595
0.004889307,0.04286326,0.0059114695,0.49531767,-0.0011473614
0.004854488,0.04255504,0.009257853,0.49531767,0.0009033806
0.004854025,0.042561125,0.0029352307,0.49531767,-0.00060787896
0.004693888,0.041115504,0.002423644,0.49531767,-0.0005154838
0.0045409184,0.0398514,0.0007971525,0.49531767,-0.00052599725
0.004535908,0.03976309,0.008211136,0.49531767,0.0008273576
0.0044362224,0.038888305,0.012758076,0.49531767,0.001358911
0.0044360696,0.038895234,0.002255261,0.49531767,-0.00079523
0.004360851,0.03824936,-0.0004349947,0.49531767,-0.00060634915
0.004360782,0.0382255,0.023986354,0.49531767,-0.0016425607
0.0043370286,0.038019616,0.0020658374,0.49531767,-0.00090004655
0.0042293826,0.037076518,0.009364784,0.49531767,0.0013897673
0.004018653,0.035230894,0.0005085021,0.49531767,-0.00075638137
0.003975807,0.03483284,-0.0049604177,0.49531767,0.0009771961
0.003975655,0.03485158,-0.0010880977,0.49531767,-0.0007645714
0.0038685116,0.033911288,-0.009896576,0.49531767,-0.00017760183
0.0038682276,0.0339104,-0.0064896457,0.49531767,0.0016675745
0.0037358853,0.032234434,-0.0116022825,0.49531767,6.0321045e-06
0.0036017234,0.031564232,0.000441283,0.49531767,0.00025223725
0.0036015806,0.03154508,-0.007847905,0.49531767,0.0005842405
0.0034299868,0.030068569,-0.007970452,0.49531767,-0.00071302574
0.0034138164,0.029926008,0.0068799257,0.49531767,0.0007131318
0.0033028808,0.02893338,0.020594805,0.49531767,0.00028540366
0.0032794154,0.026975987,-0.0010578632,0.49531767,-0.0007485955
0.0031251798,0.027396271,0.000641942,0.49531767,-0.0008936358
0.00307636,0.026975691,-0.0123900175,0.49531767,0.0006000358
0.002872983,0.025112655,-0.0037901402,0.49531767,-0.0001590952
0.0028542571,0.025062378,-0.009613156,0.49531767,0.00021522387
0.0026659728,0.023369566,-0.00785175,0.49531767,-0.00043022993
0.0026657374,0.023376936,-0.010744959,0.49531767,0.0009193816
0.0026022342,0.022817204,0.014431,0.49531767,0.00025028657
0.0024737753,0.021717766,-0.00791502,0.49531767,-1.4419949e-05
0.0024736037,0.021676106,-0.003990829,0.49531767,-0.0004475244
0.0023535793,0.020627152,0.0006918907,0.49531767,6.346103e-05
0.0021634789,0.018966762,-0.024911627,0.49531767,-0.00043948583
0.0021634728,0.018961834,0.0064754486,0.49531767,0.0007337376
0.0020221919,0.017723693,0.01692295,0.49531767,0.0010446671
0.0019743254,0.01729408,-0.006237507,0.49531767,0.00029148284
0.0019736637,0.017191464,-0.004842043,0.49531767,0.00016870804
0.0019234159,0.016860992,-0.00083482265,0.49531767,9.670385e-05
0.0019232722,0.016853698,0.00438264,0.49531767,-0.0002057841
0.001857284,0.015474791,0.022488594,0.49531767,-0.00038104327
0.0017624948,0.015451042,-0.0011960268,0.49531767,0.0004402789
0.0017624879,0.015440257,0.010791302,0.49531767,0.00016351834
0.0017537185,0.01537378,0.010443002,0.49531767,0.00014898491
0.0016738053,0.014998841,-0.0069561005,0.49531767,2.5935493e-05
0.0016165413,0.014170824,-0.0077240467,0.49531767,-0.0006895934
0.0016162975,0.014168682,-0.011903822,0.49531767,0.00041478086
0.0015559326,0.013638771,-0.0076387003,0.49531767,-0.00048693037
0.0015301139,0.013402522,0.0051310956,0.49531767,-0.0005322514
0.0015300106,0.013419281,-0.00937438,0.49531767,-6.685547e-05
0.0014616444,0.01256814,-0.010103464,0.49531767,-9.4851246e-05
0.0014138501,0.012414991,-0.009145435,0.49531767,8.563286e-06
0.0014047306,0.012307344,0.0019527078,0.49531767,-0.00013089228
0.0012966268,0.011356533,-0.009284258,0.49531767,0.00022054849
0.001264573,0.011102107,-0.00024551153,0.49531767,0.00028563646
0.0012179546,0.010732006,-0.001496911,0.49531767,-3.271903e-05
0.0012178684,0.010189626,-0.011937141,0.49531767,-0.00021391017
0.0011981422,0.010484444,0.0051778723,0.49531767,0.00010532406
0.0011721594,0.010413783,-0.0039441586,0.49531767,3.9281476e-05
0.0011410505,0.010021904,9.624101e-05,0.49531767,9.217102e-05
0.0011408882,0.010004535,0.009588063,0.49531767,0.00040527538
0.0010171862,0.008905868,-0.023135066,0.49531767,6.709495e-05
0.0010171786,0.008918431,-0.00082558393,0.49531767,-0.00024351173
0.0010167334,0.008910903,0.011455625,0.49531767,-0.00054189446
0.0010046295,0.008686577,0.0009918213,0.49531767,-0.00011566962
0.00095137506,0.008312221,-0.0017669201,0.49531767,0.00038189202
0.00089910533,0.007875309,-0.0033106804,0.49531767,8.562302e-05
0.0008763093,0.007565236,-0.019787788,0.49531767,0.00018783142
0.00086334074,0.0075424165,-0.006481707,0.49531767,-1.5124012e-05
0.000863331,0.0075713,-0.01055342,0.49531767,0.00016197088
0.00085613976,0.0075043873,-0.008996844,0.49531767,-0.00014035773
0.0007115193,0.006238409,0.007924646,0.49531767,-0.00022662907
0.00071148976,0.0057661156,-0.0015250444,0.49531767,0.00011724127
0.00069941615,0.0061429534,-0.010148048,0.49531767,0.00011512775
0.00065486156,0.0057211923,-0.010578498,0.49531767,1.1914736e-05
0.00064433843,0.005611683,-0.011257052,0.49531767,7.986751e-05
0.0006367016,0.005481164,-0.014830351,0.49531767,0.00018528414
0.0006347522,0.005563073,-0.0031858683,0.49531767,0.00010796779
0.0006347309,0.005549474,-0.005851865,0.49531767,-4.107566e-05
0.00058636686,0.0051364526,0.0010131411,0.49531767,0.0002658046
0.0005854496,0.005139044,0.0112781525,0.49531767,0.0001841412
0.0005698583,0.00499115,-0.0050877333,0.49531767,4.6524707e-05
0.0005237802,0.004581278,-0.0076270103,0.49531767,-0.00023190709
0.0005236392,0.0046300753,0.0020766854,0.49531767,2.7468512e-05
0.00052362535,0.00465012,-0.008361608,0.49531767,-1.3572549e-05
0.0005044517,0.0044672326,0.026470065,0.49531767,5.7437388e-05
0.0004995319,0.004376458,-0.0005379319,0.49531767,-2.2778595e-05
0.00049946434,0.00436635,-0.0025211573,0.49531767,-0.0002863185
0.0004416667,0.0038758279,0.0035035312,0.49531767,0.00013757701
0.0004394156,0.0038532806,0.024035223,0.49531767,-0.000259924
0.00043939677,0.003795205,-0.004276097,0.49531767,1.2003196e-05
0.0004367463,0.003799295,-0.0007997751,0.49531767,5.4765347e-05
0.00040788535,0.0035174526,-0.0071537495,0.49531767,-5.594854e-05
0.00037423198,0.00339335,0.008033574,0.49531767,1.987437e-06
0.00037420166,0.0032802336,-0.004754901,0.49531767,-0.0001426652
0.00036058362,0.0031809988,-0.010116935,0.49531767,-4.621719e-05
0.0003605484,0.003163005,-0.0015107393,0.49531767,4.5987403e-05
0.0003400885,0.0028670086,-0.015222847,0.49531767,-2.2886616e-05
0.00033946108,0.0029757237,0.0029094517,0.49531767,-7.903578e-05
0.0003394436,0.0029772113,0.012298763,0.49531767,-1.0899444e-05
0.00033805319,0.0029423197,-0.03464362,0.49531767,6.862734e-06
0.00033051916,0.0026324214,0.011260688,0.49531767,-1.2580946e-06
0.00032762217,0.0028717662,0.008656729,0.49531767,-0.00014303648
0.00030950757,0.0025159302,-0.0035951138,0.49531767,7.4480566e-05
0.0002828089,0.0032397022,-0.028832972,0.49531767,-4.5609045e-07
0.00025726718,0.0022271,0.004220903,0.49531767,-2.2590822e-05
0.00025712073,0.0022578693,0.029474854,0.49531767,1.38185615e-05
0.00025694503,0.0022561944,0.011065364,0.49531767,-5.485641e-05
0.00025599162,0.0022453591,-0.0069642663,0.49531767,-0.00013807393
0.0002501453,0.0021910642,-0.0056650937,0.49531767,4.3986216e-05
0.00024800436,0.0021716137,0.009627521,0.49531767,-7.989705e-05
0.00023205367,0.0020308,-0.006013036,0.49531767,-4.4799064e-05
0.00023198807,0.0020299512,0.005109191,0.49531767,6.0548784e-05
0.00023192263,0.0020480473,-0.009647369,0.49531767,4.7603076e-05
0.00020762766,0.0018246531,-0.014097676,0.49531767,-1.5168787e-05
0.0002076248,0.0018187156,0.010023534,0.49531767,-3.458161e-05
0.00019995477,0.0017581639,0.0036336184,0.49531767,-2.9451217e-05
0.00018139272,0.0015914133,-0.009877145,0.49531767,3.1660584e-05
0.00018093253,0.0015274894,0.008004189,0.49531767,-1.7747641e-05
0.0001710159,0.0015029925,0.022497654,0.49531767,8.180846e-05
0.00017095784,0.0015003056,0.007902682,0.49531767,4.3347416e-05
0.00016619032,0.00090257183,0.011018217,0.49531767,9.248143e-07
0.00014982784,0.0013121556,-0.002767861,0.49531767,-5.4581702e-05
0.00013661571,0.0017969464,-0.004107952,0.49531767,5.885335e-07
0.00013651783,0.0011445815,0.013773203,0.49531767,2.327963e-05
0.00012589504,0.0010197577,0.019109964,0.49531767,-1.1400449e-05
0.00012527275,0.0010197934,0.010568023,0.49531767,8.130297e-06
0.00012523356,0.0011411646,0.0075155497,0.49531767,-1.9397507e-06
0.000107407184,0.0009187413,-0.0198915,0.49531767,-1.5213091e-05
0.00010099709,0.0008511642,0.00870645,0.49531767,3.182611e-05
0.000100952275,0.0008346761,-0.011957169,0.49531767,4.4777235e-06
9.564494e-05,0.00077762804,0.013500012,0.49531767,8.035936e-06
9.4075425e-05,0.00083737634,3.2544136e-05,0.49531767,-8.32084e-06
8.467162e-05,0.00073745707,0.0073262677,0.49531767,1.4747309e-06
8.376636e-05,0.00073491747,-0.01694993,0.49531767,-2.3147879e-05
8.310646e-05,0.0007250544,0.0036129951,0.49531767,1.6729162e-05
8.3090104e-05,0.00072605954,0.013013244,0.49531767,-1.3302401e-05
8.0843995e-05,0.0007118386,0.0037014484,0.49531767,1.9076318e-05
7.900241e-05,0.00069676567,0.0057857633,0.49531767,4.3547418e-05
7.895989e-05,0.0006962321,-0.0035542846,0.49531767,-7.586349e-06
7.394248e-05,0.00065001124,0.007847071,0.49531767,-1.2019209e-05
7.257899e-05,0.0006258163,-0.008536935,0.49531767,8.06187e-06
7.1383605e-05,0.0006409131,-0.008329004,0.49531767,-3.2945316e-06
6.956629e-05,0.0009068216,-0.013609409,0.49531767,1.486074e-07
6.594439e-05,0.0005832445,-0.008089423,0.49531767,3.882723e-05
6.590882e-05,0.00056970224,0.0010671616,0.49531767,6.191439e-06
5.7166046e-05,0.00048115593,-0.0042608064,0.49531767,-2.7243752e-06
5.630408e-05,0.00049365003,-0.0022425652,0.49531767,-2.0219733e-05
5.430137e-05,0.0004459534,0.0011296272,0.49531767,-4.0163086e-06
5.329356e-05,0.0004646598,0.023837864,0.49531767,1.04669825e-05
5.3258264e-05,0.0004706099,0.0017312169,0.49531767,-6.830324e-06
5.324991e-05,0.00047087984,-0.014765114,0.49531767,1.0685403e-05
5.2576906e-05,0.00045946776,0.024213508,0.49531767,1.6697586e-05
4.5882512e-05,0.00040526842,-0.0068288147,0.49531767,-1.711794e-05
4.3587595e-05,0.0003755088,0.002548784,0.49531767,1.2889491e-05
4.3585234e-05,-4.6386984e-05,-0.0019427538,0.49531767,1.7326408e-07
4.0190545e-05,0.00034917597,0.010567963,0.49531767,1.0468359e-05
3.81978e-05,0.00033501888,-0.007871628,0.49531767,-1.16744595e-05
3.8182894e-05,0.0003332608,0.00013524294,0.49531767,-7.0880656e-06
3.489203e-05,0.00031439745,-0.0016093254,0.49531767,8.45268e-06
3.4790944e-05,0.00030613824,0.011213541,0.49531767,-4.9368946e-06
3.4781577e-05,0.0003047004,-0.004832804,0.49531767,-3.9324805e-06
2.9459952e-05,0.00025404966,0.003112018,0.49531767,6.6847997e-06
2.8558701e-05,0.00024359199,0.00703153,0.49531767,1.6406068e-06
2.8550967e-05,0.00025152805,0.0032405853,0.49531767,7.668292e-06
2.5143167e-05,0.0002173325,0.016218364,0.49531767,-8.437262e-06
2.5128145e-05,0.0001776687,-0.0076093674,0.49531767,-7.462561e-07
2.5010691e-05,0.00021863497,-0.010866642,0.49531767,2.3020818e-06
2.4474884e-05,0.00018130787,0.0063308477,0.49531767,-3.0137583e-06
2.0612984e-05,0.00017909239,-0.014768422,0.49531767,-3.666944e-06
2.0249448e-05,0.00018188493,0.014508545,0.49531767,2.2998406e-06
1.9924402e-05,0.00014792128,-0.00642395,0.49531767,1.3546223e-06
1.787339e-05,0.0001409627,0.007641673,0.49531767,-2.7003591e-06
1.7849521e-05,0.00016078996,0.00042939628,0.49531767,2.512964e-06
1.77896e-05,0.00022481845,0.0074314475,0.49531767,1.5365279e-08
1.7757886e-05,0.00016111939,-0.014798522,0.49531767,-3.3076765e-06
1.7451513e-05,0.00013024842,0.006855488,0.49531767,-1.6414782e-06
1.7186427e-05,0.00016211589,-0.009163976,0.49531767,3.2795974e-06
1.6876855e-05,0.00015991484,-0.011417061,0.49531767,6.189229e-07
1.3650573e-05,0.00014350496,0.009827018,0.49531767,3.4962882e-06
1.3638949e-05,0.00018111958,0.0077507496,0.49531767,3.00936e-07
1.353619e-05,0.00013605258,-0.001982987,0.49531767,-2.7329445e-06
1.3353306e-05,0.0001179661,0.0066028237,0.49531767,1.3770763e-06
1.32374025e-05,0.00012090455,-0.017471611,0.49531767,-1.4289676e-06
1.1503328e-05,0.00010418168,-0.0030497313,0.49531767,2.2786496e-06
1.145019e-05,2.2389784e-05,0.007868767,0.49531767,-9.978079e-07
1.1213736e-05,0.00010028056,0.004145205,0.49531767,1.1406357e-06
9.168891e-06,7.9793695e-05,0.00026670098,0.49531767,-4.035468e-06
9.1682705e-06,6.170951e-05,0.0058065653,0.49531767,4.784763e-07
7.881832e-06,7.194711e-05,0.0014227629,0.49531767,1.268613e-06
7.879471e-06,6.618429e-05,0.0015994906,0.49531767,3.141567e-07
7.5435337e-06,7.534141e-05,-0.0035159588,0.49531767,1.4159065e-06
7.264299e-06,6.630053e-05,-0.009235024,0.49531767,-2.5376703e-06
6.1419832e-06,7.342076e-05,-0.00090253353,0.49531767,-1.305937e-06
5.9905497e-06,2.9514762e-05,0.019836903,0.49531767,1.2135636e-07
5.9829467e-06,4.778182e-05,-0.021727562,0.49531767,1.6039158e-06
5.2496785e-06,3.3640637e-05,-0.01357238,0.49531767,6.034287e-07
5.090261e-06,0.00039836537,-0.019552253,0.49531767,-5.2504205e-08
5.088416e-06,-3.2088792e-06,-0.00051259995,0.49531767,-1.4620579e-07
4.806507e-06,4.1128238e-05,-0.013822317,0.49531767,-1.4907853e-06
4.8018705e-06,8.962676e-05,-0.020721614,0.49531767,-3.9648015e-07
3.432332e-06,3.1761876e-05,-0.0010742843,0.49531767,6.1383383e-07
3.4274146e-06,3.228421e-05,-0.010320604,0.49531767,-3.446704e-07
3.1503964e-06,2.907381e-05,-0.01250875,0.49531767,-4.0568546e-07
2.6636337e-06,2.4428671e-05,-0.01808098,0.49531767,5.032758e-07
2.404504e-06,2.0731448e-05,-0.007874707,0.49531767,7.0427706e-07
2.3960074e-06,1.9522467e-05,0.008577585,0.49531767,-9.005849e-07
2.2537713e-06,1.850549e-05,-0.011617243,0.49531767,-4.3804792e-07
2.0618957e-06,1.5556472e-05,-0.0009429455,0.49531767,-3.916132e-07
2.0582434e-06,6.5024935e-05,-0.008148909,0.49531767,1.2858864e-07
1.8561316e-06,3.0263203e-05,-0.023094535,0.49531767,-7.0144296e-08
1.079251e-06,1.1721671e-05,-0.0045779347,0.49531767,3.0222512e-07
1.0777932e-06,1.480584e-05,0.0015109777,0.49531767,-2.1526e-07
8.929766e-07,7.649687e-06,0.012372412,0.49531767,-3.5843917e-07
8.913916e-07,3.9146496e-05,0.010478541,0.49531767,1.3680527e-07
6.796298e-07,1.4465496e-05,0.0039648125,0.49531767,2.9824199e-07


==> csv_files/filter_n3_m0_meancoefs.csv <==
sigma,f,b,means
1.0,1.0185518,0.02082014,-0.23080005
0.41858348,1.0115111,1.859665e-05,-0.058291677
0.41858348,0.99979526,-0.00011241436,0.07402469
0.29734164,0.999792,-0.00054085255,0.08682334
0.2708489,0.58150196,-0.23366225,-0.14176756
0.25869584,1.0001599,-2.861023e-06,-0.020325722
0.21876557,0.9995238,2.7939677e-05,0.0161636
0.21876541,0.999357,6.790459e-05,0.056973062
0.18781121,0.9973366,-0.0022931397,0.0076382966
0.18781108,0.9984421,-9.536743e-06,0.023729369
0.17933916,0.997809,1.1265278e-05,0.01186537
0.16937813,0.99647456,0.0007927418,0.026325747
0.16636106,0.9957674,0.0015081763,-0.023677582
0.14676404,0.99262553,0.000213027,0.033739638
0.14676352,0.99273384,0.00051787496,-0.018687615
0.14565647,0.9923142,0.0001449585,-0.028039651
0.1436126,0.99182844,5.7399273e-05,-0.020046907
0.13390763,0.9897993,-0.0011600852,-0.009639536
0.13390727,0.9884488,0.0001629293,0.027779728
0.12763377,0.98551834,9.6855685e-05,-0.005662672
0.122337684,0.9825217,-3.299117e-05,-0.022539796
0.12086147,0.9816278,2.3841858e-06,0.03187983
0.11581074,0.97783583,-0.0006244257,-0.016585594
0.11581005,0.9777295,0.00019919872,0.016747471
0.11007946,0.9726471,-5.4478645e-05,-0.0034935656
0.10941231,0.97247183,-7.748604e-06,0.025537917
0.10941145,0.9725055,-0.00010031462,0.05214635
0.10928965,0.9722982,-0.00018512458,0.02453347
0.10215583,0.9646921,-0.0005825758,-0.027139345
0.10215501,0.9655433,-0.0031776428,0.018554185
0.09896826,0.960509,-6.467104e-05,-0.012125727
0.09599986,0.9556483,0.0008507371,0.0121038705
0.09538152,0.95564824,-3.5762787e-05,0.042238064
0.094716474,0.9544165,-8.624792e-05,0.027004166
0.09361517,0.9528197,0.0008192733,-0.04256724
0.09178605,0.94927603,0.00019598007,0.009162709
0.09178578,0.94964224,0.00045476854,-0.008098634
0.08730904,0.9407624,6.4969063e-06,0.0011306247
0.08675477,0.9415715,-0.0067355037,0.035236277
0.08635737,0.9391065,-0.00047504902,-0.018183071
0.08635707,0.93895966,-7.4863434e-05,-0.030341372
0.08180818,0.9289792,-0.0017374977,-0.00882474
0.081478715,0.9282814,-3.8731843e-05,0.018145772
0.08147812,0.92829823,0.00020360947,0.008864415
0.0804745,0.9267386,0.00072050095,-0.009174779
0.08047437,0.92548436,0.000121593475,-0.007830344
0.07813593,0.9195999,-0.00016977265,0.02987263
0.07773202,0.9188376,-0.00010356307,-0.0028688537
0.07677136,0.91599905,2.9444695e-05,0.0072756414
0.07563048,0.9126859,-8.2969666e-05,-0.036592122
0.07483186,0.91033083,-7.8201294e-05,0.037505258
0.07483133,0.9102751,-0.0013310611,-0.0040769624
0.07126872,0.8989673,-0.00025063753,-0.015892033
0.07097101,0.8983909,-0.0012397766,-0.004117952
0.07097087,0.8979342,0.00014662743,-0.020260692
0.070842735,0.89750737,-1.9326806e-05,-0.035030503
0.07074175,0.897306,-0.004908085,0.03480162
0.06881537,0.8903032,-0.0007979274,0.0065260343
0.068571575,0.8891126,-0.00023791194,-0.006064371
0.06710109,0.88384044,-0.00030589104,-0.009777105
0.06710065,0.8838846,-8.299947e-05,-0.029172698
0.066839494,0.8829689,-0.00045520067,-0.0030479857
0.06683919,0.8828701,0.0001450777,0.026673788
0.06554046,0.8777251,1.35451555e-05,-0.0023129408
0.06506794,0.87599164,0.00029551983,-0.03886887
0.064762436,0.8745555,8.7320805e-06,-0.0072835824
0.06350403,0.86921936,-0.00015300512,-0.012321079
0.062656574,0.8655439,0.0002642572,-0.0061039003
0.0620609,0.8627991,-1.4603138e-05,-0.0015477716
0.062060148,0.8629581,0.0006778836,0.01335942
0.060463022,0.8553258,-6.92755e-05,0.013996092
0.059616555,0.85132086,0.0006753206,-0.003523081
0.05961612,0.85126483,-0.00018495321,-0.0024284897
0.05916556,0.84910464,0.000751853,-0.007734893
0.059111405,0.8487429,-0.00010687113,-0.0031997478
0.05889108,0.84769017,-8.431077e-05,-0.00611536
0.058890805,0.8477237,-0.0024074316,0.008470466
0.058559116,0.84600735,0.00013077259,-0.0062014414
0.0578697,0.84222883,-8.058548e-05,0.0017576969
0.05667601,0.8361824,0.0004528761,0.007975992
0.05667581,0.8350939,0.0047769547,-0.035871148
0.05632241,0.83424973,-0.00012999773,0.003298041
0.056322016,0.8341771,-9.906292e-05,0.009032045
0.05579604,0.8316079,0.00013911724,-0.0008416155
0.055150535,0.8278092,-0.0021725139,-0.011380165
0.05462972,0.8247836,-0.0001733303,-0.00888054
0.05443417,0.8230382,-0.0033533573,-0.0008643421
0.053764146,0.8196948,0.00012755394,-0.003688594
0.052706312,0.8134947,0.0012909174,0.008815919
0.052705765,0.8133956,-0.00012814999,-0.0013014823
0.052355964,0.8113396,-8.714199e-05,0.0015618637
0.0523558,0.8109506,0.0009608865,0.007833215
0.051445093,0.8055031,-0.00024163723,0.0010263161
0.051118508,0.803753,7.8082085e-06,0.010932608
0.05074892,0.8011887,-0.0025439262,-0.010306283
0.050618414,0.79936624,0.010963678,0.012582363
0.05061803,0.80022657,0.00031399727,0.008586626
0.049969062,0.79594153,8.171797e-05,-0.0002153572
0.049950477,0.79578984,-2.1755695e-05,0.00845806
0.04957922,0.7932367,-0.00013247132,-0.0022953907
0.04908816,0.78980607,0.00014518201,0.0032366456
0.0490877,0.7899743,-1.3798475e-05,0.0032404303
0.048860136,0.78841037,-0.00063174963,-0.005725656
0.048785098,0.7879447,3.0875206e-05,0.0056282426
0.048182547,0.7837256,2.193451e-05,-0.005025869
0.048182,0.78366065,6.556511e-06,-0.014666679
0.04753381,0.7787984,2.0503998e-05,-0.005406485
0.04753325,0.7788205,6.222725e-05,0.019521698
0.046977207,0.7750195,-1.385808e-05,0.0025849147
0.04689373,0.7743387,0.0003349185,0.005088033
0.04685152,0.7730494,0.0045672655,0.0015880691
0.046243913,0.769078,0.0029835105,0.008443549
0.04542125,0.76277834,-0.0010265112,-0.0071302643
0.045420885,0.76338756,-0.00041091442,0.011476443
0.04461261,0.7569082,0.00020861626,-0.0008842866
0.044612132,0.7571698,-0.00034701824,-0.017408019
0.04426753,0.7535413,0.0023289025,0.011787785
0.044146806,0.7533054,-0.0051420927,-0.00080974546
0.04406633,0.75267357,-0.00036144257,-0.008215099
0.044066038,0.75265425,-1.6964972e-05,0.0056422246
0.043878768,0.75120544,-0.004245639,-0.0013962701
0.043878008,0.75099444,0.0013275743,0.011232286
0.04373572,0.7500099,-0.0004348755,0.013893647
0.04340002,0.74703425,0.021680117,-0.0075901393
0.043284003,0.7463674,-0.00034570694,-0.004165065
0.0428762,0.74108297,0.00030946732,-0.012778547
0.042875938,0.7428057,0.0008883476,-0.009638883
0.04239665,0.7386794,0.001996994,0.005952719
0.042278912,0.7372545,-0.004719764,-0.0036497547
0.042278454,0.7375769,-8.177757e-05,0.0075701843
0.04208709,0.7345487,0.0031113625,-0.004506431
0.041935176,0.734799,0.00018513203,0.008770461
0.041463528,0.7304953,8.666515e-05,0.011480785
0.04146281,0.7305017,5.030632e-05,-0.0037699877
0.04125378,0.72860116,0.00023627281,-0.005644172
0.041240815,0.7288135,-7.6293945e-05,0.016233802
0.04080412,0.724676,0.0019397326,0.0012971038
0.04080376,0.7249015,0.00017309189,-0.0043906104
0.040748138,0.7241606,0.00012469292,0.0029564807
0.040324185,0.72055125,-0.00013029575,-0.0027038644
0.039965097,0.7167049,-0.00071537495,0.009849256
0.039941043,0.71630365,-6.425381e-05,0.00042013224
0.03948992,0.71263355,-0.00068056583,0.0024728677
0.039410014,0.7103552,-6.6161156e-05,0.004979762
0.039409798,0.7104938,-0.001654774,0.005958304
0.03899462,0.70798385,0.00048083067,-0.0056036427
0.038938276,0.70748335,-0.00033192337,-0.006638831
0.038655214,0.70400405,-0.00023511052,-0.0015870583
0.03865498,0.7039787,0.00057303905,0.009791232
0.038531814,0.70293653,0.0038918257,-0.01232695
0.038499773,0.70105237,-0.0014295578,-0.0029848213
0.038177326,0.6989781,0.0011343956,0.003464921
0.038150262,0.6990222,-0.002039075,0.000116182295
0.03814947,0.6986027,-0.00038218498,-0.0075878855
0.037811823,0.6965051,0.0003271103,-0.002527835
0.037794672,0.6954864,0.0021810532,-0.005008094
0.03767066,0.69503486,0.00033286214,0.0024877856
0.037524678,0.6910779,-0.00023770332,-0.0064650993
0.037310306,0.68738776,0.0017726421,-0.0050329226
0.037310228,0.68989253,0.0008171797,-0.0029503272
0.036954004,0.6863108,-0.0017682314,-0.0033173498
0.03695317,0.686158,0.00798285,0.0071828696
0.03688365,0.68455875,0.00032269675,-0.007902533
0.036882795,0.6858051,0.002772987,-0.0030187727
0.036628403,0.6786958,-0.00032061338,-0.0047277627
0.036444277,0.67749226,0.0038655996,0.0034730323
0.036444105,0.6745109,-0.007106781,-0.01018982
0.03601187,0.66931903,0.0009867549,0.0024392733
0.03596083,0.6687643,0.00016579032,-0.010552147
0.035890404,0.6676918,-0.004357606,0.0020132158
0.03589009,0.6673431,-0.0024328232,0.0032821777
0.035741106,0.6650698,0.0027161837,-0.0052806563
0.03568474,0.66423464,0.0012270212,0.010536897
0.0352641,0.6560013,0.0037112534,-0.0063343095
0.03521931,0.6395359,-0.0023548603,-0.0021545342
0.03496157,0.65055585,0.00052285194,0.005232916
0.034960873,0.65090203,-0.008212388,0.009158292
0.03495711,0.6507447,-0.0026045889,-0.0041520335
0.034618687,0.6443648,0.00915432,-0.008636308
0.034512576,0.64142394,0.005766034,0.013031961
0.03451235,0.642511,0.0050270557,0.010672402
0.034422617,0.6408669,-0.00043684617,0.0073956647
0.03408672,0.6345862,0.003349781,0.00804396
0.03408646,0.63443404,0.0069963336,-0.0028475546
0.033995483,0.6325027,-0.005313635,0.012765633
0.033936694,0.6318481,0.0060410798,-0.0023569185
0.033936467,0.63177955,-0.0035161972,-0.006001601
0.03369484,0.6269382,-0.0045672655,0.007671456
0.033533882,0.62461483,-0.0014167428,0.00047923793
0.033444267,0.6226473,-0.006155312,0.011286556
0.033035796,0.61504406,-0.0059949756,-0.0024235498
0.032673262,0.60826916,-0.0023174882,-0.004228257
0.032594923,0.6068017,0.0030828714,-0.0007924838
0.03259431,0.6069249,0.004019141,0.0042163995
0.032321956,0.6017132,-0.004810691,-0.0035694977
0.032321744,0.60145146,0.0033459365,0.0011638304
0.03230771,0.6012872,0.0009763241,0.003234084
0.03226902,0.5997067,-0.001935482,-0.0006077339
0.03216214,0.5988303,-0.003111124,-0.0067963866
0.03198165,0.59538335,-0.0023397207,-0.0047327965
0.031981118,0.5954314,-0.00530231,-0.00734768
0.031873588,0.59340435,-0.003136903,0.013761406
0.031855606,0.5930947,0.0030118823,-0.010995253
0.031577807,0.5876887,0.0051453114,-0.00876757
0.031577468,0.5879247,0.0035173893,-0.003362251
0.031475898,0.5860335,0.0039694905,-0.0016654063
0.031412285,0.5848762,-0.0039580762,-0.0071567744
0.03141226,0.58478045,0.0029307008,-0.004147287
0.031253755,0.58158,0.00014254451,-0.006642582
0.031101644,0.57894474,0.004946232,-0.0037209978
0.031070927,0.5783675,0.0007132888,0.0011402623
0.030971274,0.5766175,0.006330952,-0.0091731455
0.030847583,0.5740138,-0.00074601173,0.0064057764
0.030847248,0.57425755,-7.3842704e-05,0.008310249
0.030790316,0.5732944,0.0007393956,-0.011501243
0.030547583,0.5687859,0.0031621754,-0.002184421
0.03051623,0.56817484,0.009414792,-0.0021054419
0.030495351,0.5676703,0.006683588,-0.0061144186
0.03017,0.5617404,0.005748868,0.0077163503
0.030169394,0.5617009,0.0042732954,-0.008431634
0.029824628,0.5551971,0.004331559,0.003143868
0.029723542,0.55334735,-0.0049402714,0.01136227
0.02971322,0.55317163,-0.013077468,-0.003250082
0.029578615,0.5506818,0.0049794912,0.0024008327
0.029578194,0.551001,0.0037394762,-0.00037287764
0.02951673,0.54943764,0.0020623878,0.003748647
0.029471317,0.54873526,0.0013231132,-0.0037711821
0.029413277,0.5475162,0.0038552284,-0.0007968088
0.029412678,0.5475394,0.00023667514,0.0037603227
0.029347138,0.5463768,0.006562829,0.009574178
0.029183356,0.54350466,0.0015509129,0.00023681158
0.029066982,0.541091,0.011030674,-0.0020939517
0.029021665,0.540324,-0.004144609,0.018232144
0.02901892,0.54026717,0.00017738342,-0.010453831
0.029018173,0.5402883,0.0025424436,0.005344373
0.028959911,0.5391579,-0.006032586,-0.0050704814
0.028579764,0.5320988,0.0010654926,0.009094847
0.028470267,0.52989525,0.004454255,-0.007290345
0.028469881,0.53061193,0.0011526346,0.00024059955
0.028377123,0.5282509,-0.010667324,-0.0014771483
0.028370302,0.52812105,0.0005867481,-0.009999826
0.028309455,0.5270735,0.00951004,0.006353824
0.028302636,0.52689904,-0.0033008233,0.0064141033
0.02830186,0.5268905,0.008382082,0.0028016472
0.028073102,0.52266675,0.006441951,0.0019964543
0.028035434,0.52198476,0.0021409094,-0.004381061
0.028018754,0.5216373,0.0026150644,-0.0014173372
0.027845865,0.51845485,-0.0058986545,0.0025696044
0.027696995,0.51565003,-0.0010507107,-0.0056249723
0.027696706,0.5155325,0.0024918914,-0.006820927
0.027627675,0.51434886,0.0011318922,-0.0011274299
0.027627194,0.51436526,0.007794898,-0.00086721405
0.02757916,0.5134735,-0.0063790083,0.011629235
0.027366431,0.50938296,0.0029349327,0.0016360377
0.02733657,0.5090086,-0.0007394254,-0.0015699358
0.027336195,0.5089701,0.0065493584,0.010535236
0.027122272,0.5049773,0.0072791576,0.00060543284
0.026918586,0.50112325,-0.0047619343,-0.008107968
0.026917946,0.50121355,-0.0011770725,0.0068617263
0.026610347,0.4954715,-0.0040402412,-0.013335712
0.026600668,0.49520963,0.00056797266,0.007889674
0.026507052,0.49354488,-0.00060248375,0.0014063808
0.026401576,0.4915313,-0.01029861,0.0019270732
0.026401144,0.49149686,-0.0039578676,0.00537823
0.026332678,0.49023983,0.00088216364,0.0039598723
0.026265,0.48892647,-0.010600328,0.0019177562
0.026133604,0.486563,-0.008584887,0.004867038
0.026104253,0.4857039,-0.0013833046,0.0028884618
0.026103554,0.48602915,0.0006825626,0.0034153545
0.025875682,0.4817742,-0.0011643693,-0.008543067
0.025875418,0.48177177,-0.0054751635,-0.0018548522
0.025786523,0.48011675,0.0075351,0.0050647957
0.025786523,0.48011133,0.014446311,-0.00055791193
0.02570093,0.4785196,0.005733473,-0.0020130503
0.025656268,0.47762024,-0.006963432,0.0016674094
0.025599036,0.47663096,0.0028434955,0.0056266533
0.02539897,0.47291476,-0.00075376034,0.0015234285
0.025379287,0.4725398,0.010367401,0.008886045
0.025378788,0.4724905,-0.012343556,-0.0047199596
0.025245026,0.4705182,0.00694865,-0.00018812339
0.025244743,0.46985167,-0.0020741224,-0.01189061
0.024916565,0.4639238,0.001840353,0.0016897537
0.024889847,0.4634131,0.0011344701,-0.0073760883
0.024803974,0.46192595,-0.0037522912,0.0004983124
0.02480372,0.46180764,0.0030127764,-0.0059816013
0.024738653,0.4605409,-0.006188512,0.0006611028
0.024732517,0.4604482,-0.0041538477,-0.0027949745
0.024604002,0.4589139,-0.009082675,-0.00042715986
0.02454176,0.45696265,0.008095741,-0.0027978644
0.02454083,0.45694345,0.0064244866,0.0009824096
0.024456093,0.45526722,0.013582706,-0.0007877991
0.024410142,0.45443043,0.0037284195,-0.0032163453
0.024409132,0.45419934,-0.012585402,-0.0029280193
0.02440895,0.45418692,0.0052053332,-0.0015906607
0.024365123,0.45368072,-4.61936e-05,-0.0017125608
0.02424616,0.45145467,0.008508861,0.00501756
0.024245808,0.4514134,-0.01183857,0.0025392147
0.024087943,0.44837645,0.02148825,-0.003688125
0.023997994,0.44678417,0.003967166,0.0028583126
0.023901159,0.44502798,-0.009630322,0.002488234
0.023900772,0.4449896,0.0011298656,-0.0021103541
0.023676977,0.4408609,0.0018292665,-0.0025006444
0.023614977,0.43967476,0.011170149,0.0039019058
0.023420924,0.43593776,0.0042307377,-0.0010300776
0.02342065,0.43607882,-0.0062294006,-0.002070515
0.02331119,0.4339925,0.0014077425,-0.0058921403
0.023310393,0.43398422,0.010467887,0.0033554828
0.023301048,0.4334669,-0.01324892,0.00016962859
0.023274152,0.4333054,-0.0028870702,-0.001418349
0.023035439,0.42787352,-0.0017781258,0.00043591968
0.023035252,0.4284228,-0.003644228,0.0043017385
0.022983786,0.42777884,-0.007165551,0.0014206875
0.022966195,0.4276511,-0.014723539,-0.001997067
0.022817355,0.4248361,0.0041406155,0.0075164684
0.022816774,0.42481387,0.004257798,0.0010105883
0.02281662,0.42478198,-0.0077577233,-0.0032380046
0.022738978,0.4232784,0.017560482,-0.0016210203
0.02270643,0.4227708,-0.00094532967,-0.003800234
0.022540651,0.41966522,-0.016196191,0.0041317767
0.02250499,0.41900605,0.0046818256,-0.007897952
0.022454213,0.41807193,0.0040659606,-0.0037876053
0.022453744,0.418072,0.0015103817,-0.0039078146
0.0223881,0.41723174,0.0055835247,-0.0006189566
0.022313293,0.41541645,-0.0050940365,-0.0056023593
0.022124441,0.41193295,0.0037606359,-0.0022107486
0.022124037,0.40643162,-0.003595233,0.0032075883
0.022049004,0.41053116,-0.009428501,-0.011256176
0.021858633,0.40694767,0.015046239,0.004820589
0.021853782,0.40689942,0.0033506304,-0.0023169108
0.021853324,0.40711945,1.7285347e-05,0.00046234284
0.021850504,0.40670627,-0.0026365519,-0.0004454698
0.021722589,0.40446278,0.0021768808,-0.0021038114
0.021721903,0.40444788,0.012995958,0.00020124235
0.021596175,0.4020234,-0.016129985,-0.001642596
0.021532733,0.40109068,0.0026384592,-0.0007235393
0.021484371,0.3997002,0.0050241947,0.005824419
0.021484008,0.39986533,-0.0018164217,-0.0028946453
0.021450112,0.39932486,0.00058567524,0.00582804
0.021449361,0.39938888,0.0045582056,-0.0012146842
0.021322353,0.39700386,0.0036312342,-0.000936451
0.021257503,0.39592057,-0.005508207,-0.0012937664
0.021230802,0.39503843,0.0020607114,0.0019985174
0.0212262,0.39507154,-9.942055e-05,-0.0006225298
0.020989588,0.39080918,-0.0035463572,0.0026012226
0.020986665,0.39068204,0.003494978,0.005989642
0.020986348,0.39073634,-0.0005310774,-0.0013023333
0.020841748,0.3879272,-0.008290529,0.0027571118
0.02070414,0.3854517,0.013425112,0.0062370044
0.02063753,0.3842513,0.007124543,0.005526114
0.020617455,0.38385826,0.005010411,-0.0032354475
0.020576969,0.38308123,0.0023041368,0.009620383
0.020576794,0.3830911,0.0040940046,0.005586418
0.020401826,0.37984124,0.00630486,0.0022213233
0.020388607,0.3960479,0.0057091713,1.5068614e-05
0.020293213,0.37771428,0.025011227,0.0005320745
0.020292848,0.377812,0.008556306,0.010959687
0.020219762,0.37636352,0.002847284,-0.010518151
0.02021927,0.37621096,0.008793771,0.0008671989
0.020113677,0.37442267,0.0062918067,0.0018591024
0.020088537,0.3737918,0.015794098,-0.00093792117
0.019850232,0.36959067,0.0028193593,-0.0020988942
0.019849809,0.36954972,0.011131167,0.008947162
0.019687261,0.36647964,0.00763911,-0.001708551
0.01968703,0.36656404,0.009599149,-0.004012061
0.019612022,0.3474803,-0.005861461,-1.1416268e-05
0.019608675,0.3593758,0.0077281,-0.007162001
0.019452436,0.36216858,0.0017578304,0.0034140379
0.01940895,0.36128423,-0.010655582,0.0014468677
0.019406231,0.3613162,-0.018016577,-0.006274883
0.019405654,0.36153483,-0.008787692,-0.0009908217
0.019378047,0.36061135,0.014312029,0.0015008543
0.019150557,0.35656634,-0.00839293,0.0052772867
0.01912171,0.35604033,-0.0032433271,-0.005966043
0.019121615,0.3559474,0.0010893345,0.0014512873
0.01907922,0.35523716,-0.001491785,-0.0030020487
0.018960068,0.35301954,-0.00080001354,-0.0026898652
0.018959396,0.35298294,-0.004555881,-0.000657024
0.018866863,0.35124147,0.010155529,0.0012525342
0.018810855,0.35025203,0.0008149445,-0.0022914247
0.018797982,0.34997997,0.016685843,-0.006967422
0.018797917,0.34991494,0.00709033,0.0043060165
0.018397631,0.3425312,0.0024445057,-0.0034436283
0.018397303,0.34254974,-0.019791126,-0.002170358
0.018377315,0.34205154,6.854534e-06,-0.00083228946
0.018345376,0.34155452,-0.0070052147,-0.0012756694
0.018235983,0.3395112,0.007555783,-0.00046033808
0.018181805,0.33798018,0.0075559616,0.003196082
0.018141842,0.33778244,-0.010339677,0.00095803314
0.01814124,0.33772197,0.006563425,0.0039581703
0.018070092,0.33619666,0.010789752,-0.0060680863
0.018021366,0.33556157,0.0019447803,0.0014302713
0.017889874,0.33741623,0.0035317242,-6.3473367e-06
0.017889092,0.33307707,-0.016823541,0.0054286392
0.017722767,0.33004928,0.0063883066,0.0012690997
0.017651357,0.32855216,-0.0034877062,-0.0033259022
0.017651048,0.3281923,0.023479939,0.007113586
0.017543674,0.32660162,-0.0016784668,-0.0024513286
0.017524546,0.32627815,-0.0035642385,-0.0023849637
0.01745128,0.32499468,-0.009634256,0.00087438326
0.01743192,0.3245362,-0.0041211247,-0.002781587
0.017431507,0.32462642,-0.0020850897,-0.0011986091
0.01742839,0.32450977,-0.00835748,0.004148044
0.017261075,0.32137248,0.008298874,-0.0006679802
0.017179225,0.31985942,-0.020869017,0.002577555
0.017144099,0.31920737,0.0044450164,-0.0051621464
0.017144063,0.31919268,0.0075395703,-0.0016188453
0.017047983,0.31741422,0.00094366074,0.00607237
0.016932357,0.31524998,-0.0038557649,-0.008735396
0.01693192,0.31341156,-0.012446642,0.0005327895
0.016923694,0.31512442,-0.0030845404,0.005643297
0.016654044,0.3101429,0.004508257,0.003391212
0.016614605,0.30934733,-0.014240533,0.0048799217
0.016589168,0.30915827,0.0044717416,0.000110860434
0.01653212,0.3077291,-0.0069926977,0.0064220997
0.016531706,0.30770138,-0.0012654066,-0.0060415072
0.016521454,0.30758452,-0.0021457672,0.0027250294
0.016453626,0.30634904,0.011329189,-0.0013013033
0.016417695,0.3056877,-0.021351457,-0.006412193
0.016417615,0.30516118,-0.0053212643,-0.00036740003
0.01629752,0.3034524,-0.0033373013,0.004607302
0.01629733,0.30339795,-0.007763356,-0.0016735188
0.016202345,0.3018175,-0.0038580894,0.0005114945
0.01610818,0.29982457,-0.003811121,-0.0012023137
0.015989143,0.2976811,-1.7762184e-05,-0.0034110013
0.01595237,0.29700413,0.004465461,-0.00018011795
0.015951876,0.29709932,0.007264197,0.00012596812
0.01588175,0.29568487,0.0035372376,0.0042996174
0.01575923,0.29346105,0.0034549236,-0.005372441
0.015631668,0.29104647,0.0062972903,-0.0030573201
0.01559539,0.29032782,0.0072087646,0.0025432094
0.015594885,0.29031926,0.0017775297,0.0018649941
0.015566852,0.289736,-0.008380711,-0.0009515544
0.015479373,0.28828633,0.0058974326,-0.0013429163
0.015479139,0.28818187,0.00058374554,0.003127495
0.015314054,0.28513592,0.008834481,0.0001425398
0.015313707,0.28512913,-0.0010349602,-0.005583816
0.015241491,0.2837692,0.0021457672,0.003151323
0.015157748,0.28228334,0.0066708624,-0.0016729343
0.015060532,0.28040844,0.002822876,-0.007094118
0.015052021,0.28026238,0.003573954,-0.0052277446
0.015009838,0.27948382,-0.014024407,-0.004030817
0.014879765,0.2770462,-0.001562126,0.0035366733
0.014607373,0.27196774,-0.011113405,-0.006009585
0.014591593,0.271687,-0.0017309189,0.004126766
0.014566436,0.23540537,0.015399218,0.0020984279
0.014566181,0.2712009,2.4437904e-05,-0.00080334954
0.014546477,0.2674344,-0.0063956976,0.0024857915
0.014514808,0.2701464,0.0015437603,-0.0013626661
0.014514589,0.27023724,0.0022765398,-0.0017665465
0.014495618,0.26985058,0.0132882595,0.00052566826
0.014261295,0.26552412,-0.019389458,0.0025485824
0.0142389,0.2650707,0.032616645,5.360241e-05
0.014196033,0.2639453,0.0027147532,-0.00044802178
0.014195598,0.2642342,0.006822586,0.005257732
0.0141004175,0.26252744,0.010859072,0.003291345
0.014075098,0.26201102,0.009797692,0.0011655837
0.014074627,0.26212123,0.0035208464,-0.00094293716
0.013886715,0.25857687,0.0023994148,0.0013366323
0.013886345,0.25847852,0.003446579,-0.0023290797
0.013848551,0.2578215,-0.0060672164,-0.0031876196
0.013803504,0.257117,-0.0069270134,0.00059692777
0.013564187,0.25255746,0.0035232753,0.0022171056
0.013388535,0.24926335,-0.010174945,0.002713514
0.013380642,0.24913186,0.012860879,0.0016773837
0.013380267,0.24906722,0.0075054765,0.0039224788
0.0132807195,0.24728881,-0.0032913983,-0.00042467815
0.013210719,0.24469544,-0.0012637377,-4.703743e-05
0.013210394,0.24591999,0.016862273,0.006456617
0.013194732,0.24563137,0.0023044348,-0.0017316133
0.013140667,0.24467728,-0.00458014,-0.0033456027
0.013140254,0.24459985,0.0007965565,-0.00069340115
0.013105529,0.24395597,-0.0034805685,0.00045826053
0.01307126,0.24337706,-0.010620236,-0.0029179915
0.013038882,0.24275996,0.007938445,0.0014533654
0.012827087,0.23882458,0.0056911632,0.006313478
0.012826988,0.23881853,-0.007136658,-0.00463951
0.012812438,0.2385552,-0.0037747398,0.0016850929
0.012788492,0.23812564,-0.008864403,-0.0022931898
0.012755006,0.23622705,0.0021893978,0.001415474
0.012682295,0.23311554,0.00021910667,-0.001043525
0.012579309,0.23421004,-0.0074572563,-0.0019100042
0.012572396,0.23407778,-0.008464456,-0.0018748082
0.012440848,0.23160128,-0.021212101,-0.004031443
0.0123837115,0.23054144,0.013298094,-0.0027154016
0.012383595,0.23051867,0.010112196,0.0030051754
0.012342013,0.2297967,-0.0073111057,0.0022515825
0.012061561,0.22475311,0.008060992,5.870274e-05
0.012061289,0.22438502,0.005289793,0.0015111853
0.012012386,0.22367044,-0.0041236877,0.0046358686
0.011965239,0.22272997,-0.00907737,-0.0014271139
0.011964858,0.22277354,-0.021799266,0.00036422495
0.011832785,0.2203078,0.0067180395,-0.0030712062
0.011832702,0.22036372,0.00610584,-0.0018862035
0.011754892,0.2188413,0.010324299,-0.0029354536
0.011615465,0.216265,-0.0015895367,0.001218111
0.011580501,0.21559283,-0.00829047,0.0030641025
0.0115246875,0.21458521,0.005248308,0.0018929221
0.0115049435,0.21421094,6.0901046e-05,0.0033673989
0.011504912,0.21422526,0.0042636395,0.0017355246
0.011386239,0.21202238,-0.0086193085,-0.0027871444
0.011269776,0.20979296,-0.0003610775,0.0010495291
0.011225171,0.20920745,-0.0072678328,-0.0004597361
0.01122489,0.2092482,0.0011644363,0.00042755052
0.01105408,0.20580104,-0.012936473,-0.0027412586
0.011053302,0.20577733,-0.009362817,-0.0015379691
0.010721842,0.1990741,0.004695654,0.0028960945
0.010692511,0.19970402,-0.00198555,0.00020543489
0.010692133,0.19818461,-0.0021972656,0.0004766997
0.01060864,0.19744304,-0.0023902655,0.0010863346
0.010505236,0.19559762,0.0034142658,-0.0035691503
0.010504689,0.19559443,-0.00411129,0.0026349826
0.0104460195,0.19447151,-0.012599587,-0.0003137931
0.010335398,0.19244038,-0.0067171752,-0.00095799024
0.010155677,0.18540767,-0.011780262,-0.0008830502
0.010075347,0.18757847,-0.0033909082,0.001016259
0.010075132,0.18759474,-0.0058591664,-0.0019335333
0.009918219,0.18464135,0.00040555,-0.0008804488
0.0099145975,0.18461059,-0.013432696,-0.0034463836
0.009914305,0.18459289,0.022485599,-0.0017431749
0.009887233,0.18407041,0.01636076,0.004149276
0.009742511,0.18121836,0.013494849,-0.000617314
0.00968113,0.18024898,-0.0061339885,0.0027456922
0.009619464,0.1791016,0.001458466,-0.0036237799
0.0095657995,0.17809808,-0.008942544,-0.0021831386
0.00956548,0.1781115,0.013348758,0.00029686905
0.0094918,0.17657113,0.008125156,0.0008843586
0.009212015,0.1715409,-0.009886861,0.0011239346
0.008953722,0.1667217,-0.014399961,0.0019100847
0.0089404825,0.16643785,0.0052036047,-0.0008548639
0.008776242,0.16340889,0.002441883,-0.0023507478
0.008776236,0.1634031,0.004627034,0.0025029497
0.008755267,0.16299476,-0.0033000708,-0.0018555535
0.008361432,0.15565814,0.0020067096,-0.0021024821
0.008308092,0.15401098,-0.012058616,6.421508e-05
0.008307786,0.15455379,-0.0104165375,-0.0004280916
0.008131321,0.1513985,-0.011844009,0.0005105451
0.008130958,0.15141809,0.017058134,0.0009452028
0.008104822,0.15092027,-0.029280066,0.0020688889
0.008104622,0.1509044,0.011422753,0.0024749415
0.007889174,0.14688961,0.020001054,-0.0009144044
0.007853669,0.14625204,-0.013612524,-0.0008690006
0.0078420425,0.14604855,0.004593551,-0.00039304228
0.0074763237,0.13919994,-0.010869145,0.0011834548
0.0072827823,0.1357869,-0.0066657662,0.00026065367
0.0072826804,0.13562372,0.0024957657,0.0003055728
0.007052075,0.13127792,0.009585142,-0.00044298373
0.007007501,0.13049006,0.008526504,0.00015744854
0.0069357106,0.1290965,-0.021866776,0.0008472745
0.0069356374,0.12929338,0.0035335422,-0.0012424075
0.0068191574,0.1269748,0.0095868455,0.00096853194
0.00666051,0.12403807,-0.022719987,0.0011589304
0.006616146,0.12320796,0.016180456,-0.0016055659
0.0066159205,0.12320225,-0.0058249235,-0.00068656955
0.00651661,0.12131903,-0.0065060854,-0.0007800518
0.006220988,0.11583055,0.011111915,-0.0010603
0.0062156064,0.11573521,0.028540373,-0.0017164027
0.006215405,0.11572632,0.019980073,-0.00043213967
0.0062008817,0.11543156,-0.0028002262,0.0016905933
0.0060561374,0.11278176,0.012294173,-0.0009890272
0.005822632,0.10841424,-0.008765459,0.0016465193
0.0057310234,0.10613769,-0.012851894,-5.9618756e-05
0.005730553,0.07948805,-0.012637854,0.0007881514
0.005519925,0.0926888,0.0064241886,3.5177627e-06
0.0052951965,0.09820981,-0.0024365187,-3.149572e-05
0.005295066,0.09858051,-0.017431796,-0.00013978012
0.0052552084,0.09383113,-0.010506034,-0.0018332826
0.0049953107,0.09290242,-0.005252838,0.00033139344
0.004889307,0.09104652,0.012952834,-0.001147217
0.004854488,0.09035455,0.0023222454,0.00090369885
0.004854025,0.09037369,-0.017370444,-0.0006076205
0.004693888,0.08739148,-0.0031853318,-0.00051539094
0.0045409184,0.08455056,-0.0013545752,-0.0005260452
0.004535908,0.08445476,0.008092105,0.00082692906
0.0044362224,0.082621306,-0.0109832585,0.0013588401
0.0044360696,0.0826178,-0.0141662955,-0.0007950377
0.004360851,0.08118713,-0.004765153,-0.00060682336
0.004360782,0.077666804,-0.00029325485,-0.0016424003
0.0043370286,0.080749154,0.009366691,-0.00089985755
0.0042293826,0.07876011,0.008222342,0.0013895506
0.004018653,0.074814275,0.014312685,-0.0007563606
0.003975807,0.074048586,-0.004551798,0.0009771733
0.003975655,0.07404276,0.004202485,-0.0007642053
0.0038685116,0.07184171,-0.010334551,-0.00017746832
0.0038682276,0.07202412,-0.015235275,0.0016673519
0.0037358853,0.06748098,0.01412344,5.798738e-06
0.0036017234,0.0668799,-0.01883459,0.00025209616
0.0036015806,0.067061864,0.009145558,0.000584497
0.0034299868,0.06383452,0.005190462,-0.0007127152
0.0034138164,0.06357599,-0.011029005,0.00071309216
0.0033028808,0.03960899,-0.0061451197,0.00028511096
0.0032794154,0.06106393,-0.008895636,-0.0007486889
0.0031251798,0.051040757,0.0017024279,-0.00089360494
0.00307636,0.057242766,0.008398056,0.00059986144
0.002872983,0.05041584,0.0085324645,-0.00015930345
0.0028542571,0.05321134,0.0054847,0.00021510014
0.0026659728,0.049630053,0.005989466,-0.00043026952
0.0026657374,0.04964078,0.011179686,0.00091929355
0.0026022342,0.04845307,0.0027054474,0.00025014367
0.0024737753,0.044142615,0.009159684,-1.4515272e-05
0.0024736037,0.04603949,-0.0036581755,-0.00044743464
0.0023535793,0.0438354,0.009258509,6.3361855e-05
0.0021634789,0.040293142,0.019168586,-0.0004391302
0.0021634728,0.040010218,0.0056598186,0.0007337701
0.0020221919,0.037628107,0.008911252,0.0010443991
0.0019743254,0.035583958,0.002506256,0.000291291
0.0019736637,0.035284124,0.003195405,0.00016870497
0.0019234159,0.03575617,-0.010301471,9.680114e-05
0.0019232722,0.035778236,0.006798446,-0.00020583703
0.001857284,0.034576587,0.016091377,-0.0003811866
0.0017624948,0.032807007,0.0019334555,0.00044017658
0.0017624879,0.032809496,-0.008782938,0.00016346452
0.0017537185,0.032652088,0.010159969,0.00014887992
0.0016738053,0.030908093,-0.009451181,2.5937914e-05
0.0016165413,0.030102313,0.0139700025,-0.00068951346
0.0016162975,0.03007424,0.0052850246,0.00041460517
0.0015559326,0.028972043,-0.0048910975,-0.00048699047
0.0015301139,0.028485594,-0.0034759045,-0.00053224346
0.0015300106,0.028409315,0.013717592,-6.683109e-05
0.0014616444,0.02718656,-0.004037194,-9.491921e-05
0.0014138501,0.025472164,0.0064994693,8.704522e-06
0.0014047306,0.026150797,-0.0063970685,-0.00013088754
0.0012966268,0.02413645,0.018280923,0.00022057185
0.001264573,0.023544963,0.010355316,0.00028564013
0.0012179546,0.022929138,-0.001306206,-3.2776647e-05
0.0012178684,0.022718545,-0.008711934,-0.00021391275
0.0011981422,0.022348812,0.012196638,0.0001053347
0.0011721594,0.021823619,-0.011634767,3.9298193e-05
0.0011410505,0.021244094,-0.0073855296,9.21202e-05
0.0011408882,0.02124316,-0.015417039,0.00040522634
0.0010171862,0.018935038,-0.0034742951,6.703152e-05
0.0010171786,0.018943567,0.009308219,-0.00024349662
0.0010167334,0.017788062,-0.011163473,-0.0005419278
0.0010046295,0.018689606,0.0046509504,-0.00011551873
0.00095137506,0.017713709,0.011358559,0.00038191976
0.00089910533,0.016776485,-0.013401434,8.554267e-05
0.0008763093,0.016329333,-0.010672569,0.00018771486
0.00086334074,0.015761474,0.0026633441,-1.5061445e-05
0.000863331,0.016080525,0.003421396,0.00016199578
0.00085613976,0.01562037,0.008040428,-0.00014040263
0.0007115193,0.013233175,0.0036600828,-0.00022663579
0.00071148976,0.013247784,-0.00742135,0.00011721152
0.00069941615,0.009561469,-0.0003027916,0.00011517648
0.00065486156,0.01246979,-0.011731625,1.196265e-05
0.00064433843,0.011994312,0.016901016,7.978898e-05
0.0006367016,0.011823751,-0.0057446603,0.00018524089
0.0006347522,0.011820321,-0.020873345,0.00010798002
0.0006347309,0.011821315,-0.00011301041,-4.101677e-05
0.00058636686,0.010932581,-0.0074882805,0.00026578282
0.0005854496,0.010898175,0.0026376843,0.0001841056
0.0005698583,0.010614303,0.008047104,4.6467292e-05
0.0005237802,0.009740351,0.0036680698,-0.00023182841
0.0005236392,0.009740177,0.020202816,2.749457e-05
0.00052362535,0.010054917,-0.005571127,-1.3582758e-05
0.0005044517,0.009405767,-0.0005675554,5.74292e-05
0.0004995319,0.009297532,0.00074216723,-2.2791071e-05
0.00049946434,0.009292297,0.0038307905,-0.00028628606
0.0004416667,0.008190598,0.0023031235,0.00013759715
0.0004394156,0.00817385,-0.001562357,-0.0002598961
0.00043939677,0.008248676,0.0024115443,1.1999591e-05
0.0004367463,0.008110691,-0.010840654,5.4737695e-05
0.00040788535,0.007609279,0.013397813,-5.5940203e-05
0.00037423198,0.006783281,0.013193988,2.0284642e-06
0.00037420166,0.00695877,-0.010710478,-0.0001426205
0.00036058362,0.006717483,-0.0014150143,-4.6217803e-05
0.0003605484,0.006734514,0.0035556257,4.5986722e-05
0.0003400885,0.0060914573,-0.0030021667,-2.2853032e-05
0.00033946108,0.006321741,0.0134474635,-7.900048e-05
0.0003394436,0.0061822063,-0.003448248,-1.0894015e-05
0.00033805319,0.005900506,-0.041235626,6.8681843e-06
0.00033051916,0.00557876,-0.013376623,-1.2162143e-06
0.00032762217,0.006103405,-0.0061774254,-0.00014301545
0.00030950757,0.00576824,-0.004959792,7.446428e-05
0.0002828089,0.0037735126,0.0028079152,-4.6358562e-07
0.00025726718,0.004802737,-0.0029914975,-2.2585837e-05
0.00025712073,0.004707262,0.010216236,1.3830457e-05
0.00025694503,0.00478014,-0.0026399791,-5.4853397e-05
0.00025599162,0.004767985,-0.0023134649,-0.00013804343
0.0002501453,0.0046526087,0.0070509613,4.3966123e-05
0.00024800436,0.004614888,-0.0005789399,-7.9894446e-05
0.00023205367,0.0043165693,-0.0077475607,-4.480273e-05
0.00023198807,0.004136997,0.009837985,6.0543698e-05
0.00023192263,0.004297993,-0.0024442673,4.7596644e-05
0.00020762766,0.0039005198,-0.0027585924,-1.5160771e-05
0.0002076248,0.0037913844,0.0048220754,-3.458714e-05
0.00019995477,0.0037040417,-0.0095822215,-2.9439398e-05
0.00018139272,0.003363114,-0.005706534,3.166108e-05
0.00018093253,0.0030758465,-0.0035357475,-1.773987e-05
0.0001710159,0.0031811614,-0.0072210133,8.179677e-05
0.00017095784,0.0031673103,-0.003945887,4.3351214e-05
0.00016619032,0.0034029898,-0.009831786,9.119714e-07
0.00014982784,0.0027902166,-0.004800141,-5.4569096e-05
0.00013661571,0.002522296,-0.010877781,5.802509e-07
0.00013651783,0.0025465663,-0.009439766,2.327971e-05
0.00012589504,0.002340523,0.0039461553,-1.1395009e-05
0.00012527275,0.0020552601,0.016326547,8.124608e-06
0.00012523356,0.0023486773,-0.008647959,-1.943403e-06
0.000107407184,0.0020127168,0.0067332983,-1.5224454e-05
0.00010099709,0.0018731069,-0.001975447,3.18199e-05
0.000100952275,0.0018501393,0.009213418,4.4788867e-06
9.564494e-05,0.0017767913,-0.01454705,8.035154e-06
9.4075425e-05,0.0017013012,-0.0034428835,-8.317365e-06
8.467162e-05,0.0013529168,0.005107969,1.4743534e-06
8.376636e-05,0.0015521869,-0.009064615,-2.3148272e-05
8.310646e-05,0.0015539068,0.0065125227,1.6718323e-05
8.3090104e-05,0.0015465659,-0.030109018,-1.3306325e-05
8.0843995e-05,0.0015063896,-0.006872393,1.9085643e-05
7.900241e-05,0.0014705677,0.014382303,4.3547367e-05
7.895989e-05,0.0014681692,0.0006015897,-7.592081e-06
7.394248e-05,0.0013722479,0.0034561157,-1.2023908e-05
7.257899e-05,0.0014116411,-0.005845785,8.070181e-06
7.1383605e-05,0.0014333546,0.0072821975,-3.2926937e-06
6.956629e-05,0.001286111,-0.005152762,1.4314236e-07
6.594439e-05,0.0012270428,-0.01098305,3.88219e-05
6.590882e-05,0.0012336262,-0.0058870316,6.190601e-06
5.7166046e-05,0.0010623733,-0.0048277676,-2.7244855e-06
5.630408e-05,0.0010383426,-0.01675719,-2.0213703e-05
5.430137e-05,0.001023004,0.0115817785,-4.0194523e-06
5.329356e-05,0.001004551,0.005473107,1.0462057e-05
5.3258264e-05,0.0009805558,-0.008759618,-6.8329637e-06
5.324991e-05,0.0009944997,-0.0093461275,1.0682636e-05
5.2576906e-05,0.0009757097,0.012734115,1.6697175e-05
4.5882512e-05,0.0008506819,-0.02422601,-1.7119755e-05
4.3587595e-05,0.00082660385,0.00725542,1.2886999e-05
4.3585234e-05,0.0008131558,0.0059711635,1.7554011e-07
4.0190545e-05,0.00075289543,0.0009770244,1.0466775e-05
3.81978e-05,0.0007317916,-0.0074442625,-1.1672795e-05
3.8182894e-05,0.00069078914,-0.013095975,-7.0863366e-06
3.489203e-05,0.0006466349,-0.004891455,8.449892e-06
3.4790944e-05,0.000647676,0.012516151,-4.9377113e-06
3.4781577e-05,0.0006295423,0.00032615662,-3.9318434e-06
2.9459952e-05,0.0005499384,0.0013290644,6.683348e-06
2.8558701e-05,0.00048260778,-0.004906416,1.6420548e-06
2.8550967e-05,0.00054526556,-0.010006189,7.6671595e-06
2.5143167e-05,0.00047138374,-0.011745989,-8.436255e-06
2.5128145e-05,0.000500319,-0.00204961,-7.454294e-07
2.5010691e-05,0.0004399782,0.009267747,2.3009882e-06
2.4474884e-05,0.00043485456,0.021438122,-3.0126464e-06
2.0612984e-05,0.00038032394,-0.014399886,-3.6666477e-06
2.0249448e-05,0.00035950667,-0.005101174,2.3000189e-06
1.9924402e-05,0.00036002923,0.0041315556,1.3548164e-06
1.787339e-05,0.0003322273,-0.0009790659,-2.7010087e-06
1.7849521e-05,0.00025941755,0.009817898,2.510362e-06
1.77896e-05,0.0009336127,0.010268807,1.38950895e-08
1.7757886e-05,0.00032064307,-0.0071280003,-3.3058532e-06
1.7451513e-05,0.0003454742,0.0127565265,-1.6426388e-06
1.7186427e-05,0.00031251143,-0.013984352,3.279621e-06
1.6876855e-05,0.00030114237,-0.0033003688,6.192806e-07
1.3650573e-05,0.00026211265,0.004578352,3.4973853e-06
1.3638949e-05,-1.3384228e-05,-0.0059998035,3.008479e-07
1.353619e-05,0.000254014,-0.0005136132,-2.7327055e-06
1.3353306e-05,0.0002476982,0.00028932095,1.3755254e-06
1.32374025e-05,0.0002512494,0.009521425,-1.4287605e-06
1.1503328e-05,0.0002332661,-0.0032548904,2.2802158e-06
1.145019e-05,0.00021515088,-0.015607692,-9.978302e-07
1.1213736e-05,0.00018858364,-0.014416128,1.1399248e-06
9.168891e-06,0.00017261495,-0.014804067,-4.034544e-06
9.1682705e-06,0.00017002586,-6.401539e-05,4.7901045e-07
7.881832e-06,0.00014593829,0.006535381,1.2692915e-06
7.879471e-06,0.000127947,0.009992033,3.1292586e-07
7.5435337e-06,0.00014134799,0.00811325,1.4155504e-06
7.264299e-06,0.00014859445,-0.00027394295,-2.5367008e-06
6.1419832e-06,0.00011325363,0.018931866,-1.3056211e-06
5.9905497e-06,0.00015078274,0.013037443,1.2084574e-07
5.9829467e-06,0.00011110273,-0.01451084,1.6037691e-06
5.2496785e-06,9.703061e-05,0.0029112697,6.034425e-07
5.090261e-06,0.00054681825,-0.0167799,-5.264158e-08
5.088416e-06,0.0004360874,0.0053465366,-1.4636746e-07
4.806507e-06,7.015455e-05,0.0035159588,-1.4905825e-06
4.8018705e-06,7.802467e-05,-0.0007941574,-3.957659e-07
3.432332e-06,5.076271e-05,-0.0041126013,6.1378404e-07
3.4274146e-06,0.00021102084,0.008680344,-3.4443275e-07
3.1503964e-06,5.5707238e-05,0.0058179796,-4.0552368e-07
2.6636337e-06,2.600596e-05,-0.013006687,5.0327634e-07
2.404504e-06,3.4763787e-05,-0.001061976,7.042115e-07
2.3960074e-06,4.7748097e-05,0.011441946,-9.0060934e-07
2.2537713e-06,4.8252852e-05,0.013615411,-4.380427e-07
2.0618957e-06,4.5705776e-05,0.012304872,-3.9140394e-07
2.0582434e-06,6.3076535e-05,0.0040011555,1.2867076e-07
1.8561316e-06,-4.5177527e-05,0.0048223585,-7.02712e-08
1.079251e-06,2.3317978e-05,0.000849396,3.0227932e-07
1.0777932e-06,1.2417446e-05,-0.0034324527,-2.1528571e-07
8.929766e-07,2.3466606e-05,-0.0016295314,-3.5839713e-07
8.913916e-07,-3.0177593e-05,0.0033903122,1.3680518e-07
6.796298e-07,1.2364696e-05,0.001541853,2.981397e-07


==> csv_files/filter_n3_m3_meancoefs.csv <==
sigma,f,b,norm_b,means
1.0,0.9843141,-0.015347123,0.49531767,-0.23086575
0.41858348,0.9994581,-0.002215147,0.49531767,-0.058284093
0.41858348,1.0010259,-0.0023787767,0.49531767,0.07395582
0.29734164,1.0010884,-4.017353e-05,0.49531767,0.086847074
0.2708489,0.6768427,-0.23552755,0.49531767,-0.14180095
0.25869584,0.99966437,0.00048065186,0.49531767,-0.020332927
0.21876557,1.0012081,0.004014969,0.49531767,0.016178666
0.21876541,1.0006093,-0.0029742718,0.49531767,0.057001032
0.18781121,0.9971258,0.0038036108,0.49531767,0.0076236185
0.18781108,1.0000367,-0.0036363602,0.49531767,0.023747146
0.17933916,0.99692976,-0.0037019849,0.49531767,0.01187481
0.16937813,0.99941415,0.0066446513,0.49531767,0.026332162
0.16636106,0.99509245,-0.0016005039,0.49531767,-0.023663092
0.14676404,0.9937959,0.0035146624,0.49531767,0.033741817
0.14676352,0.99195045,0.0028903484,0.49531767,-0.01869317
0.14565647,0.996238,-0.0013797283,0.49531767,-0.028050566
0.1436126,0.99190676,0.0063021183,0.49531767,-0.0200652
0.13390763,0.9895575,0.0040361434,0.49531767,-0.009631202
0.13390727,0.9883437,-0.004428208,0.49531767,0.027784891
0.12763377,0.98649496,-0.0006687045,0.49531767,-0.005664177
0.122337684,0.98318833,-0.021542072,0.49531767,-0.022540724
0.12086147,0.98091584,0.009091854,0.49531767,0.03188357
0.11581074,0.976892,-0.0012001991,0.49531767,-0.016591558
0.11581005,0.977997,0.0030278563,0.49531767,0.01674535
0.11007946,0.9633201,0.00854826,0.49531767,-0.0034997265
0.10941231,0.95868516,-0.0084040165,0.49531767,0.025541576
0.10941145,0.95854634,-0.014616834,0.49531767,0.052159112
0.10928965,0.95792854,0.0029901862,0.49531767,0.024535934
0.10215583,0.89548635,0.010875791,0.49531767,-0.02714192
0.10215501,0.8955055,0.0053159595,0.49531767,0.01855499
0.09896826,0.86758924,-0.0027124733,0.49531767,-0.012117575
0.09599986,0.84155184,0.011953473,0.49531767,0.012111646
0.09538152,0.8361368,0.07297248,0.49531767,0.042246617
0.094716474,0.8302545,-0.036711216,0.49531767,0.026998218
0.09361517,0.8206611,0.025514007,0.49531767,-0.042568654
0.09178605,0.8046172,0.023239374,0.49531767,0.009162055
0.09178578,0.8046651,0.004194021,0.49531767,-0.008104074
0.08730904,0.76536435,0.031461716,0.49531767,0.0011244686
0.08675477,0.7605187,0.07967621,0.49531767,0.035243988
0.08635737,0.757016,0.009924129,0.49531767,-0.018195482
0.08635707,0.75701696,0.030483812,0.49531767,-0.030345015
0.08180818,0.717157,-0.021561772,0.49531767,-0.008822073
0.081478715,0.7142423,0.014450312,0.49531767,0.018147508
0.08147812,0.71427417,0.017045021,0.49531767,0.00886837
0.0804745,0.7054147,0.090556145,0.49531767,-0.009181997
0.08047437,0.70546377,-0.07114512,0.49531767,-0.007824004
0.07813593,0.68496174,-0.008148104,0.49531767,0.029879345
0.07773202,0.68147933,0.008880377,0.49531767,-0.002874532
0.07677136,0.6730205,-0.056965828,0.49531767,0.0072758007
0.07563048,0.66299665,0.03657508,0.49531767,-0.036592778
0.07483186,0.65599304,-0.043831944,0.49531767,0.03750679
0.07483133,0.6559674,0.045265317,0.49531767,-0.0040717334
0.07126872,0.62477946,-0.028818771,0.49531767,-0.015885795
0.07097101,0.6221671,0.060953856,0.49531767,-0.0041140923
0.07097087,0.62215596,0.026923597,0.49531767,-0.020269873
0.070842735,0.62103325,0.014804965,0.49531767,-0.03503514
0.07074175,0.62014216,0.03597161,0.49531767,0.03480728
0.06881537,0.6032573,0.07251127,0.49531767,0.006531518
0.068571575,0.60112303,0.104019396,0.49531767,-0.0060707424
0.06710109,0.5882338,-0.0018952489,0.49531767,-0.009779047
0.06710065,0.5882354,-0.002683878,0.49531767,-0.029173851
0.066839494,0.58595747,0.03494686,0.49531767,-0.0030429035
0.06683919,0.5859353,0.04921876,0.49531767,0.026677152
0.06554046,0.57465017,0.019963026,0.49531767,-0.002314484
0.06506794,0.57041526,-0.041612506,0.49531767,-0.038879715
0.064762436,0.56773365,-0.060539007,0.49531767,-0.007282041
0.06350403,0.5566695,-0.013181806,0.49531767,-0.012318946
0.062656574,0.54927224,0.0120969415,0.49531767,-0.006108978
0.0620609,0.5440394,0.050689608,0.49531767,-0.0015488293
0.062060148,0.54404795,0.02396828,0.49531767,0.013359156
0.060463022,0.5300175,0.019964457,0.49531767,0.014003035
0.059616555,0.52263147,0.011095762,0.49531767,-0.0035250632
0.05961612,0.52255315,-0.0189569,0.49531767,-0.0024318758
0.05916556,0.51866573,0.015711159,0.49531767,-0.0077314745
0.059111405,0.51819164,-0.029643238,0.49531767,-0.0031951717
0.05889108,0.51626486,0.034053296,0.49531767,-0.006121006
0.058890805,0.51626664,0.024871886,0.49531767,0.00847187
0.058559116,0.513359,-0.021641731,0.49531767,-0.006197997
0.0578697,0.5073016,-0.022289753,0.49531767,0.0017537624
0.05667601,0.4968246,-0.03620282,0.49531767,0.007977822
0.05667581,0.49683726,0.019866228,0.49531767,-0.035876628
0.05632241,0.49376565,0.050554037,0.49531767,0.003295167
0.056322016,0.49374005,0.024963379,0.49531767,0.009030869
0.05579604,0.48898128,-0.014097095,0.49531767,-0.00083894713
0.055150535,0.48347396,-0.022742927,0.49531767,-0.011384101
0.05462972,0.47888064,0.004542552,0.49531767,-0.008883932
0.05443417,0.4769059,-0.0238204,0.49531767,-0.0008604223
0.053764146,0.471345,-0.015930906,0.49531767,-0.0036921503
0.052706312,0.46201345,0.00656718,0.49531767,0.008818764
0.052705765,0.46227548,-0.056706607,0.49531767,-0.001301736
0.052355964,0.45897374,0.0015872717,0.49531767,0.0015617328
0.0523558,0.4589073,-0.03970003,0.49531767,0.007833356
0.051445093,0.45082766,-0.030931354,0.49531767,0.0010266097
0.051118508,0.44812053,0.041749567,0.49531767,0.0109354695
0.05074892,0.4448843,-0.005150199,0.49531767,-0.010305857
0.050618414,0.4437403,0.018598676,0.49531767,0.012579601
0.05061803,0.44373247,-0.0033674836,0.49531767,0.008584672
0.049969062,0.43799344,0.030791521,0.49531767,-0.0002102088
0.049950477,0.43788534,0.0023314059,0.49531767,0.008457936
0.04957922,0.4346485,-0.017809257,0.49531767,-0.0022989537
0.04908816,0.43032205,0.006039858,0.49531767,0.0032367732
0.0490877,0.43033206,0.011032879,0.49531767,0.0032391627
0.048860136,0.42832562,0.01772511,0.49531767,-0.005727259
0.048785098,0.4276329,-0.01580917,0.49531767,0.00562446
0.048182547,0.4223722,0.0023493767,0.49531767,-0.0050236546
0.048182,0.42238286,-0.028782517,0.49531767,-0.014667326
0.04753381,0.41668442,-0.011291325,0.49531767,-0.0054095723
0.04753325,0.4166795,-0.00069236755,0.49531767,0.019521575
0.046977207,0.411779,-0.025349021,0.49531767,0.002579834
0.04689373,0.41108334,-0.016380072,0.49531767,0.005088411
0.04685152,0.4107085,-0.004769683,0.49531767,0.0015924664
0.046243913,0.40540487,-0.016018748,0.49531767,0.008444387
0.04542125,0.39820352,0.0064861774,0.49531767,-0.007128155
0.045420885,0.39816922,0.0022964478,0.49531767,0.011476256
0.04461261,0.39108545,0.015173554,0.49531767,-0.0008834185
0.044612132,0.391086,0.025474235,0.49531767,-0.01741226
0.04426753,0.38805252,-0.0073130727,0.49531767,0.01178343
0.044146806,0.3870258,0.005029857,0.49531767,-0.00081103103
0.04406633,0.386293,0.007932484,0.49531767,-0.008213896
0.044066038,0.38628525,-0.020596266,0.49531767,0.0056412956
0.043878768,0.38466254,0.01694712,0.49531767,-0.0013938796
0.043878008,0.38465032,-0.021145105,0.49531767,0.011233488
0.04373572,0.38340247,-0.0063987672,0.49531767,0.013900943
0.04340002,0.3804588,0.013457313,0.49531767,-0.007591771
0.043284003,0.3795433,-0.020267725,0.49531767,-0.0041605313
0.0428762,0.37586594,0.0072960854,0.49531767,-0.01278149
0.042875938,0.3758623,-0.0016890466,0.49531767,-0.0096402755
0.04239665,0.37166193,-0.01748807,0.49531767,0.0059592566
0.042278912,0.37062684,0.0016596913,0.49531767,-0.0036500331
0.042278454,0.37064332,0.01134634,0.49531767,0.007570209
0.04208709,0.36890393,0.023318391,0.49531767,-0.004510298
0.041935176,0.36761934,-0.00039339066,0.49531767,0.00877425
0.041463528,0.36348146,0.0020632148,0.49531767,0.0114828115
0.04146281,0.36346403,0.011042953,0.49531767,-0.0037732858
0.04125378,0.36166397,-0.032365322,0.49531767,-0.005643806
0.041240815,0.36151627,0.006829977,0.49531767,0.01623657
0.04080412,0.357685,0.002350092,0.49531767,0.001302446
0.04080376,0.35763675,-0.015324593,0.49531767,-0.0043920204
0.040748138,0.35720092,-0.0041139126,0.49531767,0.0029561531
0.040324185,0.3534926,0.016887456,0.49531767,-0.0027064248
0.039965097,0.35034326,-0.007577777,0.49531767,0.009850239
0.039941043,0.35009608,0.0019010305,0.49531767,0.00042046976
0.03948992,0.34613818,0.029120922,0.49531767,0.0024712365
0.039410014,0.34550902,0.0020631552,0.49531767,0.004984244
0.039409798,0.345482,-0.017087445,0.49531767,0.0059631057
0.03899462,0.34184423,-0.007128775,0.49531767,-0.005604411
0.038938276,0.341351,0.016217351,0.49531767,-0.0066403863
0.038655214,0.33891737,0.0028874874,0.49531767,-0.0015851699
0.03865498,0.33885652,0.0049924552,0.49531767,0.0097899465
0.038531814,0.33778113,0.00908643,0.49531767,-0.012329875
0.038499773,0.33749422,-0.009702519,0.49531767,-0.0029842367
0.038177326,0.33468044,-0.0055480003,0.49531767,0.0034598985
0.038150262,0.334683,0.0063130856,0.49531767,0.00011773301
0.03814947,0.33443886,0.0091046095,0.49531767,-0.007587636
0.037811823,0.33144116,-0.015966266,0.49531767,-0.002535749
0.037794672,0.33131206,-0.008031845,0.49531767,-0.0050060316
0.03767066,0.33028287,0.0012125969,0.49531767,0.0024867363
0.037524678,0.32894593,-0.006575823,0.49531767,-0.0064646075
0.037310306,0.32706544,0.0097949505,0.49531767,-0.0050322986
0.037310228,0.32706216,0.011194348,0.49531767,-0.0029476674
0.036954004,0.3239423,-0.0072794557,0.49531767,-0.003316744
0.03695317,0.3239388,-0.025187247,0.49531767,0.0071821962
0.03688365,0.32333544,0.011366904,0.49531767,-0.007900248
0.036882795,0.32331026,0.005343318,0.49531767,-0.0030196512
0.036628403,0.32109708,0.0027484894,0.49531767,-0.004728583
0.036444277,0.31949103,0.0001398325,0.49531767,0.0034743089
0.036444105,0.31948426,0.014445424,0.49531767,-0.010188361
0.03601187,0.31569,0.005838692,0.49531767,0.002438124
0.03596083,0.3152474,-0.008103728,0.49531767,-0.010551253
0.035890404,0.31461802,0.015314639,0.49531767,0.0020138975
0.03589009,0.31458613,0.0019439459,0.49531767,0.0032782168
0.035741106,0.31331688,-0.0047982335,0.49531767,-0.005280576
0.03568474,0.31282356,0.008791685,0.49531767,0.010538853
0.0352641,0.30913618,0.002787888,0.49531767,-0.0063342075
0.03521931,0.30876613,0.0023282766,0.49531767,-0.0021572448
0.03496157,0.30650014,0.010530114,0.49531767,0.0052342955
0.034960873,0.30650184,-0.011533022,0.49531767,0.009158784
0.03495711,0.30637223,0.013027787,0.49531767,-0.0041547897
0.034618687,0.30348033,0.008606911,0.49531767,-0.008638007
0.034512576,0.3025542,0.018313587,0.49531767,0.013033933
0.03451235,0.3025394,0.004548028,0.49531767,0.010673217
0.034422617,0.30175632,-0.015367746,0.49531767,0.007394755
0.03408672,0.29881722,0.0022170842,0.49531767,0.008045261
0.03408646,0.29880342,0.017475635,0.49531767,-0.0028494252
0.033995483,0.2980033,-0.0034418106,0.49531767,0.012768511
0.033936694,0.29750845,-0.02047956,0.49531767,-0.0023549506
0.033936467,0.29748905,-0.021780103,0.49531767,-0.0060037063
0.03369484,0.29536393,0.015005827,0.49531767,0.0076697064
0.033533882,0.29399505,0.016535282,0.49531767,0.00047845763
0.033444267,0.29318056,-0.0042562485,0.49531767,0.011288306
0.033035796,0.28958496,0.00384067,0.49531767,-0.0024232743
0.032673262,0.2864362,-0.00095134974,0.49531767,-0.004227504
0.032594923,0.28579617,0.029537648,0.49531767,-0.00079250394
0.03259431,0.2857149,-0.021804929,0.49531767,0.004217092
0.032321956,0.28336978,-0.0019563437,0.49531767,-0.0035698602
0.032321744,0.28335336,-0.0046112537,0.49531767,0.0011633218
0.03230771,0.28323218,0.027044892,0.49531767,0.003237145
0.03226902,0.2829484,-0.0042590946,0.49531767,-0.0006077686
0.03216214,0.28194898,0.006894931,0.49531767,-0.0067993975
0.03198165,0.2803988,0.0029796362,0.49531767,-0.0047355043
0.031981118,0.280351,0.0043075085,0.49531767,-0.007344884
0.031873588,0.27940327,-0.006134391,0.49531767,0.013764615
0.031855606,0.27925274,-0.009732604,0.49531767,-0.01099871
0.031577807,0.2768212,-0.010738499,0.49531767,-0.008770352
0.031577468,0.27683726,0.003252864,0.49531767,-0.0033588891
0.031475898,0.27597132,-0.0033288002,0.49531767,-0.0016650652
0.031412285,0.27536297,-0.008577824,0.49531767,-0.0071571856
0.03141226,0.2753766,-0.012935966,0.49531767,-0.004147711
0.031253755,0.27397627,-0.0060486197,0.49531767,-0.00664136
0.031101644,0.2726747,-0.0029822588,0.49531767,-0.0037208125
0.031070927,0.2724366,0.008286089,0.49531767,0.0011414151
0.030971274,0.27150112,0.0056170225,0.49531767,-0.009174296
0.030847583,0.27041987,-0.0038036108,0.49531767,0.0064043514
0.030847248,0.2704202,0.002193749,0.49531767,0.008311825
0.030790316,0.2699148,0.0027333498,0.49531767,-0.011503963
0.030547583,0.26775956,-0.019007444,0.49531767,-0.0021837945
0.03051623,0.26754436,0.011459574,0.49531767,-0.0021041168
0.030495351,0.2673338,0.01110512,0.49531767,-0.0061169984
0.03017,0.26447734,0.0026101768,0.49531767,0.0077157263
0.030169394,0.26447314,0.013582528,0.49531767,-0.00843508
0.029824628,0.26143882,0.0020947456,0.49531767,0.0031417762
0.029723542,0.26056707,-0.0020413995,0.49531767,0.011362167
0.02971322,0.26046693,-0.044039726,0.49531767,-0.0032494627
0.029578615,0.25929374,-0.0021635294,0.49531767,0.0024033708
0.029578194,0.25928938,-0.011975229,0.49531767,-0.00037674286
0.02951673,0.25877333,-0.012495995,0.49531767,0.0037526877
0.029471317,0.25837502,0.037418544,0.49531767,-0.003772306
0.029413277,0.2578431,-0.004157424,0.49531767,-0.0007961904
0.029412678,0.25783604,0.0002624523,0.49531767,0.0037605022
0.029347138,0.2572642,0.0069983006,0.49531767,0.009574311
0.029183356,0.25584868,-0.0054874867,0.49531767,0.00023518967
0.029066982,0.254795,0.00368613,0.49531767,-0.0020913426
0.029021665,0.2544162,-0.013891757,0.49531767,0.018236786
0.02901892,0.2543926,0.01133883,0.49531767,-0.010456962
0.029018173,0.25438532,0.013066381,0.49531767,0.0053454726
0.028959911,0.25386617,-0.02336435,0.49531767,-0.005071426
0.028579764,0.25053933,0.007346511,0.49531767,0.009095351
0.028470267,0.24958885,0.004462838,0.49531767,-0.0072883954
0.028469881,0.24954675,-0.011790633,0.49531767,0.00024031324
0.028377123,0.24885412,0.005166292,0.49531767,-0.0014744636
0.028370302,0.24869347,-0.02451852,0.49531767,-0.009999455
0.028309455,0.24817362,0.009129822,0.49531767,0.006353223
0.028302636,0.24811447,0.015914142,0.49531767,0.0064124
0.02830186,0.2481281,-0.022384644,0.49531767,0.0028014914
0.028073102,0.2460849,-0.011742994,0.49531767,0.001996776
0.028035434,0.24576183,0.0065014362,0.49531767,-0.0043817437
0.028018754,0.24561295,-0.008526355,0.49531767,-0.0014158619
0.027845865,0.24410054,0.00051009655,0.49531767,0.0025729642
0.027696995,0.2428159,0.013340712,0.49531767,-0.0056256247
0.027696706,0.24279396,-0.015827656,0.49531767,-0.006819673
0.027627675,0.24222942,0.0053117275,0.49531767,-0.0011297327
0.027627194,0.24221367,-0.011561871,0.49531767,-0.00086966465
0.02757916,0.24176806,-0.0001912266,0.49531767,0.011629252
0.027366431,0.23986848,-0.0015723705,0.49531767,0.0016378288
0.02733657,0.23964062,-0.00924933,0.49531767,-0.0015697071
0.027336195,0.23964715,0.004808545,0.49531767,0.010536569
0.027122272,0.23775733,-0.0071157217,0.49531767,0.0006027752
0.026918586,0.23598218,-0.012930155,0.49531767,-0.008108879
0.026917946,0.23596442,0.005162433,0.49531767,0.0068618017
0.026610347,0.23327343,-0.0051517487,0.49531767,-0.013336175
0.026600668,0.2331681,-0.027064666,0.49531767,0.007886565
0.026507052,0.23249,-0.016099751,0.49531767,0.0014057022
0.026401576,0.23143569,-0.02240467,0.49531767,0.0019306896
0.026401144,0.2314405,-0.0123256445,0.49531767,0.0053766365
0.026332678,0.2308373,0.007966429,0.49531767,0.003960637
0.026265,0.23027377,-0.019126058,0.49531767,0.001916917
0.026133604,0.2290981,-0.006257832,0.49531767,0.0048662582
0.026104253,0.22885604,0.02094093,0.49531767,0.0028866841
0.026103554,0.22883305,-0.016047567,0.49531767,0.0034163597
0.025875682,0.226824,0.003751278,0.49531767,-0.008542378
0.025875418,0.22681737,0.0011065006,0.49531767,-0.0018547581
0.025786523,0.22604632,0.008141428,0.49531767,0.0050665517
0.025786523,0.22611086,0.014885753,0.49531767,-0.0005569382
0.02570093,0.22527163,-0.004191637,0.49531767,-0.0020122868
0.025656268,0.22488022,-0.015318155,0.49531767,0.0016658191
0.025599036,0.22441106,0.008800417,0.49531767,0.0056270743
0.02539897,0.22264442,-6.41346e-05,0.49531767,0.0015221362
0.025379287,0.22248486,-0.009473681,0.49531767,0.008885996
0.025378788,0.22246805,-0.005375266,0.49531767,-0.0047168834
0.025245026,0.2215018,-0.008800805,0.49531767,-0.00018982214
0.025244743,0.22130018,0.008167982,0.49531767,-0.011891697
0.024916565,0.21850048,-0.016650021,0.49531767,0.0016887387
0.024889847,0.21819156,-0.00344491,0.49531767,-0.0073782844
0.024803974,0.21738647,0.0020165741,0.49531767,0.0004996476
0.02480372,0.21743672,-0.006463766,0.49531767,-0.005980377
0.024738653,0.21686082,0.005365789,0.49531767,0.00066114793
0.024732517,0.21681653,-0.0074555874,0.49531767,-0.0027949144
0.024604002,0.21563473,0.0015927553,0.49531767,-0.0004274773
0.02454176,0.21514624,-0.017937541,0.49531767,-0.0027973796
0.02454083,0.21518835,0.0062034875,0.49531767,0.0009813502
0.024456093,0.21436189,-0.002425313,0.49531767,-0.0007869787
0.024410142,0.21400812,-0.0013513565,0.49531767,-0.003217939
0.024409132,0.21397309,8.778274e-05,0.49531767,-0.0029269976
0.02440895,0.21398607,-0.0027320385,0.49531767,-0.0015929249
0.024365123,0.21358594,0.008552551,0.49531767,-0.0017139942
0.02424616,0.21253587,-0.024008274,0.49531767,0.005017817
0.024245808,0.21253297,-0.032866567,0.49531767,0.0025376002
0.024087943,0.21116,-0.0012155473,0.49531767,-0.0036860008
0.023997994,0.21036936,0.004077792,0.49531767,0.0028570308
0.023901159,0.20952271,0.020252645,0.49531767,0.0024893035
0.023900772,0.20952374,-0.002074495,0.49531767,-0.0021113642
0.023676977,0.20754088,0.026537478,0.49531767,-0.002502193
0.023614977,0.20701857,-0.011621833,0.49531767,0.003902448
0.023420924,0.20526892,0.00018396974,0.49531767,-0.0010272755
0.02342065,0.20530999,-0.016765207,0.49531767,-0.0020712514
0.02331119,0.20435365,-0.006034225,0.49531767,-0.0058927145
0.023310393,0.2043514,-0.011147022,0.49531767,0.003355734
0.023301048,0.20446487,-0.0215227,0.49531767,0.00017336893
0.023274152,0.20403878,-0.0053129196,0.49531767,-0.0014185539
0.023035439,0.2019544,-0.015581489,0.49531767,0.00043618862
0.023035252,0.20195074,-0.0009276867,0.49531767,0.0043006884
0.022983786,0.20148253,-0.00039412826,0.49531767,0.0014221539
0.022966195,0.20132747,-0.032476664,0.49531767,-0.0019960843
0.022817355,0.20002292,0.0055743456,0.49531767,0.007516654
0.022816774,0.20002785,0.013370991,0.49531767,0.0010120668
0.02281662,0.19996305,0.010132909,0.49531767,-0.0032376463
0.022738978,0.1993311,0.009272039,0.49531767,-0.0016198675
0.02270643,0.19904831,0.006123066,0.49531767,-0.0038020909
0.022540651,0.197618,-0.003302455,0.49531767,0.0041321386
0.02250499,0.19727698,0.0053969026,0.49531767,-0.007899476
0.022454213,0.1968427,-0.0052336603,0.49531767,-0.0037857646
0.022453744,0.19684133,0.0023725703,0.49531767,-0.0039058172
0.0223881,0.19623359,0.020484388,0.49531767,-0.0006194824
0.022313293,0.19562437,-1.2844801e-05,0.49531767,-0.005604205
0.022124441,0.193949,-0.0020975508,0.49531767,-0.002211722
0.022124037,0.1939402,0.017910216,0.49531767,0.0032079178
0.022049004,0.19328213,3.749132e-05,0.49531767,-0.011258219
0.021858633,0.19162132,0.00803405,0.49531767,0.004820354
0.021853782,0.19155174,0.004275322,0.49531767,-0.0023156698
0.021853324,0.19153109,-0.0075409412,0.49531767,0.00046156725
0.021850504,0.19141316,-0.033425212,0.49531767,-0.00044638244
0.021722589,0.19044995,-0.002828002,0.49531767,-0.0021052747
0.021721903,0.19036981,-0.012560129,0.49531767,0.00020274443
0.021596175,0.18931566,0.018618047,0.49531767,-0.0016436975
0.021532733,0.18879318,0.00068321824,0.49531767,-0.00072557444
0.021484371,0.1883448,-0.013396382,0.49531767,0.005824537
0.021484008,0.18831511,-0.0029059649,0.49531767,-0.0028925594
0.021450112,0.1880421,0.0037402231,0.49531767,0.0058281166
0.021449361,0.1881091,0.0076100826,0.49531767,-0.0012152115
0.021322353,0.18683633,-0.0146712065,0.49531767,-0.0009378609
0.021257503,0.18630971,-0.004374385,0.49531767,-0.0012958777
0.021230802,0.18603458,-0.009565711,0.49531767,0.001998466
0.0212262,0.18607244,-0.0075727105,0.49531767,-0.0006221896
0.020989588,0.18400511,0.024514556,0.49531767,0.0025990452
0.020986665,0.18397668,0.017208338,0.49531767,0.00598942
0.020986348,0.18397589,0.0048983693,0.49531767,-0.0013022037
0.020841748,0.18268909,-0.00368917,0.49531767,0.0027576664
0.02070414,0.18149906,-0.012015462,0.49531767,0.006237184
0.02063753,0.18090776,-0.008430511,0.49531767,0.0055255126
0.020617455,0.18071292,0.012611058,0.49531767,-0.0032349955
0.020576969,0.1803838,-0.0030356199,0.49531767,0.009623642
0.020576794,0.18038562,-0.008485377,0.49531767,0.005587248
0.020401826,0.17880373,-0.008983612,0.49531767,0.0022254558
0.020388607,0.17720701,0.012179166,0.49531767,1.4127239e-05
0.020293213,0.17782128,0.003015995,0.49531767,0.0005335594
0.020292848,0.17789286,0.0013011694,0.49531767,0.010959624
0.020219762,0.17725135,-0.008310437,0.49531767,-0.01051933
0.02021927,0.17719504,-0.016897678,0.49531767,0.0008703575
0.020113677,0.17631952,0.013494223,0.49531767,0.0018583648
0.020088537,0.17609134,0.012630075,0.49531767,-0.0009377771
0.019850232,0.17401597,-0.014862418,0.49531767,-0.0020998036
0.019849809,0.17400691,-0.0023833513,0.49531767,0.008948661
0.019687261,0.17254266,0.0047562122,0.49531767,-0.00170961
0.01968703,0.17257944,0.0120306015,0.49531767,-0.0040135277
0.019612022,0.17190157,0.009321138,0.49531767,-1.1448693e-05
0.019608675,0.1718964,-0.0052601844,0.49531767,-0.0071611046
0.019452436,0.1705231,0.005330205,0.49531767,0.0034151406
0.01940895,0.17014144,-0.0054413676,0.49531767,0.0014471262
0.019406231,0.170108,-0.011860371,0.49531767,-0.0062772157
0.019405654,0.17009957,0.003333211,0.49531767,-0.0009897386
0.019378047,0.16991054,0.018513918,0.49531767,0.0015000687
0.019150557,0.16787417,-0.0077257156,0.49531767,0.00527852
0.01912171,0.16762911,0.001621563,0.49531767,-0.0059634447
0.019121615,0.16761068,0.015876532,0.49531767,0.0014527845
0.01907922,0.1672613,0.0059819818,0.49531767,-0.0030021912
0.018960068,0.16621633,0.0114610195,0.49531767,-0.00269084
0.018959396,0.16616781,0.005227804,0.49531767,-0.0006579506
0.018866863,0.1653884,-0.009198427,0.49531767,0.0012535269
0.018810855,0.16484576,0.004341066,0.49531767,-0.002292727
0.018797982,0.16478942,0.01277245,0.49531767,-0.006971642
0.018797917,0.1647763,0.009323955,0.49531767,0.0043060863
0.018397631,0.16128223,0.0060112476,0.49531767,-0.003444229
0.018397303,0.16126905,0.010320842,0.49531767,-0.0021699811
0.018377315,0.1610913,-0.014027715,0.49531767,-0.0008327015
0.018345376,0.16079895,-0.008624554,0.49531767,-0.0012781876
0.018235983,0.15986629,0.023545653,0.49531767,-0.00046078028
0.018181805,0.15938759,0.010259256,0.49531767,0.0031977447
0.018141842,0.15905456,0.013221465,0.49531767,0.00095758645
0.01814124,0.15902624,0.0026045442,0.49531767,0.003959035
0.018070092,0.15840699,-0.006679252,0.49531767,-0.006067588
0.018021366,0.15799172,0.010152221,0.49531767,0.0014318018
0.017889874,0.1550229,-0.020011306,0.49531767,-4.941532e-06
0.017889092,0.15681957,-0.013070643,0.49531767,0.0054270444
0.017722767,0.15533285,0.03700018,0.49531767,0.0012690733
0.017651357,0.15473075,0.008969247,0.49531767,-0.0033247457
0.017651048,0.15472627,0.005484581,0.49531767,0.0071142516
0.017543674,0.15379475,0.014820516,0.49531767,-0.0024486703
0.017524546,0.15357229,0.0052853823,0.49531767,-0.0023867295
0.01745128,0.15295805,-0.004547417,0.49531767,0.00087451906
0.01743192,0.15280412,0.005395476,0.49531767,-0.002783259
0.017431507,0.15281816,-0.019189417,0.49531767,-0.0011985119
0.01742839,0.15277462,-0.0041160583,0.49531767,0.004146204
0.017261075,0.15130703,0.030221462,0.49531767,-0.00066913094
0.017179225,0.15059562,0.015214831,0.49531767,0.0025779405
0.017144099,0.15029162,0.0014564991,0.49531767,-0.0051637716
0.017144063,0.1502923,0.022819817,0.49531767,-0.0016189591
0.017047983,0.14944795,0.0036538243,0.49531767,0.006073953
0.016932357,0.14843903,-0.012989879,0.49531767,-0.008735645
0.01693192,0.14845006,0.00019600987,0.49531767,0.000532118
0.016923694,0.1483571,0.015008107,0.49531767,0.005646168
0.016654044,0.14597,-0.0065960884,0.49531767,0.0033919702
0.016614605,0.14565068,-0.003538981,0.49531767,0.004880725
0.016589168,0.14571625,-6.107241e-05,0.49531767,0.00011132005
0.01653212,0.14493108,0.0032892227,0.49531767,0.006423582
0.016531706,0.14492318,0.0035795867,0.49531767,-0.006042938
0.016521454,0.14482726,-0.020184666,0.49531767,0.0027255611
0.016453626,0.14426444,-0.006246805,0.49531767,-0.0013039149
0.016417695,0.14392275,0.0234306,0.49531767,-0.0064124228
0.016417615,0.14404176,-0.010385275,0.49531767,-0.00036647884
0.01629752,0.14286703,0.004143367,0.49531767,0.0046065953
0.01629733,0.14290509,0.0040941834,0.49531767,-0.0016729247
0.016202345,0.14204237,0.011821747,0.49531767,0.000510587
0.01610818,0.14121494,0.009049952,0.49531767,-0.0012039174
0.015989143,0.14016557,0.014477968,0.49531767,-0.0034110425
0.01595237,0.14021003,0.005006075,0.49531767,-0.00018000095
0.015951876,0.13984795,0.019134488,0.49531767,0.00012612194
0.01588175,0.1392236,-0.014765859,0.49531767,0.004300016
0.01575923,0.13815413,-0.012786508,0.49531767,-0.0053717713
0.015631668,0.13703188,-0.0038544536,0.49531767,-0.0030571413
0.01559539,0.13671961,-0.007389784,0.49531767,0.0025440843
0.015594885,0.136718,-0.003187716,0.49531767,0.0018653538
0.015566852,0.13645886,0.005790472,0.49531767,-0.0009497384
0.015479373,0.13567987,0.0002937913,0.49531767,-0.001342186
0.015479139,0.1356966,-0.00078997016,0.49531767,0.0031286841
0.015314054,0.13435708,0.0072821975,0.49531767,0.0001423359
0.015313707,0.13425282,0.0060112476,0.49531767,-0.0055840733
0.015241491,0.13361228,0.008060606,0.49531767,0.0031501374
0.015157748,0.13287811,0.006502643,0.49531767,-0.0016740182
0.015060532,0.13202816,-0.002724573,0.49531767,-0.007094817
0.015052021,0.13193278,-0.004081458,0.49531767,-0.0052277525
0.015009838,0.1315815,0.001046598,0.49531767,-0.0040322337
0.014879765,0.13045837,0.0020290911,0.49531767,0.0035386314
0.014607373,0.12805274,0.0113529265,0.49531767,-0.00601001
0.014591593,0.1279149,0.00021222234,0.49531767,0.004127351
0.014566436,0.1277106,0.016199708,0.49531767,0.0020984788
0.014566181,0.12770626,-6.353855e-05,0.49531767,-0.0008045498
0.014546477,0.12752257,-0.01804325,0.49531767,0.002487044
0.014514808,0.12724231,-0.003085047,0.49531767,-0.0013635528
0.014514589,0.12726022,-0.018128991,0.49531767,-0.00176682
0.014495618,0.12709223,0.0104402155,0.49531767,0.00052438537
0.014261295,0.12501398,-0.025776178,0.49531767,0.0025482373
0.0142389,0.12507711,-0.0017498732,0.49531767,5.306404e-05
0.014196033,0.12439624,0.001159668,0.49531767,-0.00044635453
0.014195598,0.12445143,-0.01015389,0.49531767,0.0052577676
0.0141004175,0.123610534,-0.00287354,0.49531767,0.003291364
0.014075098,0.123395965,0.003675416,0.49531767,0.0011652055
0.014074627,0.123376094,0.0008006692,0.49531767,-0.0009442366
0.013886715,0.12174395,-0.0034264326,0.49531767,0.0013368987
0.013886345,0.12170991,0.00501661,0.49531767,-0.0023300233
0.013848551,0.1214133,0.0052111745,0.49531767,-0.003188731
0.013803504,0.12100747,-0.0017067194,0.49531767,0.00059551455
0.013564187,0.11891138,0.0001680851,0.49531767,0.0022172441
0.013388535,0.1173766,0.0014287233,0.49531767,0.0027132686
0.013380642,0.11729593,-0.0017648041,0.49531767,0.0016780975
0.013380267,0.11729952,-0.008554101,0.49531767,0.003922257
0.0132807195,0.11642124,0.0068238378,0.49531767,-0.00042492818
0.013210719,0.11523237,-0.0061457157,0.49531767,-4.630902e-05
0.013210394,0.11580529,0.009166837,0.49531767,0.0064560105
0.013194732,0.11566921,-0.0034185052,0.49531767,-0.0017332683
0.013140667,0.1151903,-0.009555697,0.49531767,-0.0033457226
0.013140254,0.115221664,0.0044228137,0.49531767,-0.0006947607
0.013105529,0.114908114,0.013237044,0.49531767,0.00045908298
0.01307126,0.11459277,0.007345915,0.49531767,-0.0029176895
0.013038882,0.11430368,-0.024269007,0.49531767,0.0014538965
0.012827087,0.112373754,0.0056957006,0.49531767,0.0063127163
0.012826988,0.1124433,-0.020586729,0.49531767,-0.0046405224
0.012812438,0.11231068,-0.0018863194,0.49531767,0.0016868461
0.012788492,0.11215435,-0.016631722,0.49531767,-0.0022921031
0.012755006,0.111802004,-0.01232636,0.49531767,0.0014160946
0.012682295,0.11116528,0.009874135,0.49531767,-0.0010436313
0.012579309,0.11026406,-0.0069891214,0.49531767,-0.0019111224
0.012572396,0.110211715,0.0019496083,0.49531767,-0.0018753378
0.012440848,0.10902572,-0.012343824,0.49531767,-0.004031773
0.0123837115,0.10855686,0.0028323233,0.49531767,-0.0027159594
0.012383595,0.10856472,-0.022567555,0.49531767,0.0030047218
0.012342013,0.108191125,-0.0065243244,0.49531767,0.0022518584
0.012061561,0.10604689,0.0009925961,0.49531767,5.9878985e-05
0.012061289,0.105737284,0.0032203197,0.49531767,0.0015115534
0.012012386,0.10528751,-0.025981665,0.49531767,0.0046364726
0.011965239,0.10482573,0.014577866,0.49531767,-0.0014269745
0.011964858,0.104890406,-0.0010537505,0.49531767,0.00036400353
0.011832785,0.103737265,0.005722031,0.49531767,-0.003070883
0.011832702,0.10374235,-0.0016196966,0.49531767,-0.0018854006
0.011754892,0.103043035,0.00034831464,0.49531767,-0.002935418
0.011615465,0.1018228,-0.0065582395,0.49531767,0.0012182085
0.011580501,0.101517506,-0.0008747801,0.49531767,0.00306446
0.0115246875,0.101011224,-0.011327863,0.49531767,0.00189454
0.0115049435,0.10085442,-0.012736797,0.49531767,0.0033683283
0.011504912,0.10086161,-0.014604241,0.49531767,0.0017350649
0.011386239,0.09981143,-0.002219841,0.49531767,-0.0027881013
0.011269776,0.09872852,0.0028662682,0.49531767,0.0010507295
0.011225171,0.09840974,0.0076053143,0.49531767,-0.00045937792
0.01122489,0.09824754,-0.004241109,0.49531767,0.0004278381
0.01105408,0.0969007,-0.00010666251,0.49531767,-0.0027408185
0.011053302,0.09689803,-0.01694648,0.49531767,-0.001538583
0.010721842,0.09400797,0.0093842745,0.49531767,0.002897203
0.010692511,0.093798324,-0.010380514,0.49531767,0.00020664296
0.010692133,0.09359025,-0.00519228,0.49531767,0.00047602606
0.01060864,0.092988,0.0066753626,0.49531767,0.0010862581
0.010505236,0.09207959,0.016036682,0.49531767,-0.0035686982
0.010504689,0.092081584,0.012781613,0.49531767,0.0026357095
0.0104460195,0.091582194,-0.013891965,0.49531767,-0.00031280747
0.010335398,0.09060051,0.004694212,0.49531767,-0.0009571942
0.010155677,0.08903498,0.0037684739,0.49531767,-0.00088294037
0.010075347,0.08834159,-0.008723974,0.49531767,0.0010165814
0.010075132,0.088318855,0.0013161302,0.49531767,-0.0019335146
0.009918219,0.08696724,-0.015863866,0.49531767,-0.00088142697
0.0099145975,0.08691258,-0.008020997,0.49531767,-0.003445978
0.009914305,0.08692011,-0.010381699,0.49531767,-0.0017434369
0.009887233,0.08666695,0.017508268,0.49531767,0.0041500977
0.009742511,0.08539697,0.009447336,0.49531767,-0.0006176154
0.00968113,0.08486468,1.2367964e-06,0.49531767,0.0027456086
0.009619464,0.08432765,0.003953129,0.49531767,-0.0036240548
0.0095657995,0.08387291,0.005935736,0.49531767,-0.0021832683
0.00956548,0.083902165,0.0018931627,0.49531767,0.00029663695
0.0094918,0.08317709,-0.00023853779,0.49531767,0.0008847969
0.009212015,0.08075642,-0.005734086,0.49531767,0.0011245217
0.008953722,0.07849211,-0.0066054836,0.49531767,0.0019096968
0.0089404825,0.078369915,-0.0038298965,0.49531767,-0.00085475616
0.008776242,0.076934315,0.015250564,0.49531767,-0.002351014
0.008776236,0.076934904,-0.0018050075,0.49531767,0.0025036132
0.008755267,0.07674904,-0.0062417835,0.49531767,-0.0018559578
0.008361432,0.07329455,-0.022549838,0.49531767,-0.0021035054
0.008308092,0.07250629,-0.0136213,0.49531767,6.312442e-05
0.008307786,0.072854415,-0.0044794977,0.49531767,-0.00042856444
0.008131321,0.07129106,-0.011651862,0.49531767,0.0005109851
0.008130958,0.071254514,-0.011934042,0.49531767,0.00094463193
0.008104822,0.071046166,0.022408962,0.49531767,0.0020692619
0.008104622,0.0710446,-0.00058186054,0.49531767,0.0024749257
0.007889174,0.06918039,0.012820137,0.49531767,-0.00091466977
0.007853669,0.06884851,-0.032099992,0.49531767,-0.00086911774
0.0078420425,0.06876485,0.0035369694,0.49531767,-0.00039358862
0.0074763237,0.06555217,0.0056056976,0.49531767,0.001183573
0.0072827823,0.06385619,0.00018626451,0.49531767,0.00026061336
0.0072826804,0.06384183,-0.010026693,0.49531767,0.0003054197
0.007052075,0.061846152,-0.005403042,0.49531767,-0.00044324208
0.007007501,0.06147679,0.01096499,0.49531767,0.00015712074
0.0069357106,0.06077583,-0.014388144,0.49531767,0.0008475
0.0069356374,0.06080291,0.0040499046,0.49531767,-0.0012435494
0.0068191574,0.05978041,-0.010681927,0.49531767,0.0009686809
0.00666051,0.05838888,-0.020006493,0.49531767,0.0011593696
0.006616146,0.05799956,0.0005683899,0.49531767,-0.0016059341
0.0066159205,0.057998564,-0.0036601722,0.49531767,-0.0006867664
0.00651661,0.055133022,0.008162618,0.49531767,-0.00078049296
0.006220988,0.054528087,0.024101377,0.49531767,-0.0010601396
0.0062156064,0.05448418,-0.0067019463,0.49531767,-0.001716826
0.006215405,0.054469943,-0.0041224957,0.49531767,-0.00043261875
0.0062008817,0.054374255,0.0023647547,0.49531767,0.00169066
0.0060561374,0.05308913,0.0028583407,0.49531767,-0.0009885896
0.005822632,0.051049776,0.0111477375,0.49531767,0.00164593
0.0057310234,0.050361957,0.0041043162,0.49531767,-5.962681e-05
0.005730553,0.05023167,-0.006244749,0.49531767,0.00078813784
0.005519925,0.045060717,0.015036285,0.49531767,3.4615061e-06
0.0052951965,0.046863467,-0.019665658,0.49531767,-3.1227173e-05
0.005295066,0.046357464,-0.0021741986,0.49531767,-0.00014003343
0.0052552084,0.046067994,-0.015696049,0.49531767,-0.0018336301
0.0049953107,0.043798435,-0.00628227,0.49531767,0.0003311595
0.004889307,0.04286326,0.0059114695,0.49531767,-0.0011473614
0.004854488,0.04255504,0.009257853,0.49531767,0.0009033806
0.004854025,0.042561125,0.0029352307,0.49531767,-0.00060787896
0.004693888,0.041115504,0.002423644,0.49531767,-0.0005154838
0.0045409184,0.0398514,0.0007971525,0.49531767,-0.00052599725
0.004535908,0.03976309,0.008211136,0.49531767,0.0008273576
0.0044362224,0.038888305,0.012758076,0.49531767,0.001358911
0.0044360696,0.038895234,0.002255261,0.49531767,-0.00079523
0.004360851,0.03824936,-0.0004349947,0.49531767,-0.00060634915
0.004360782,0.0382255,0.023986354,0.49531767,-0.0016425607
0.0043370286,0.038019616,0.0020658374,0.49531767,-0.00090004655
0.0042293826,0.037076518,0.009364784,0.49531767,0.0013897673
0.004018653,0.035230894,0.0005085021,0.49531767,-0.00075638137
0.003975807,0.03483284,-0.0049604177,0.49531767,0.0009771961
0.003975655,0.03485158,-0.0010880977,0.49531767,-0.0007645714
0.0038685116,0.033911288,-0.009896576,0.49531767,-0.00017760183
0.0038682276,0.0339104,-0.0064896457,0.49531767,0.0016675745
0.0037358853,0.032234434,-0.0116022825,0.49531767,6.0321045e-06
0.0036017234,0.031564232,0.000441283,0.49531767,0.00025223725
0.0036015806,0.03154508,-0.007847905,0.49531767,0.0005842405
0.0034299868,0.030068569,-0.007970452,0.49531767,-0.00071302574
0.0034138164,0.029926008,0.0068799257,0.49531767,0.0007131318
0.0033028808,0.02893338,0.020594805,0.49531767,0.00028540366
0.0032794154,0.026975987,-0.0010578632,0.49531767,-0.0007485955
0.0031251798,0.027396271,0.000641942,0.49531767,-0.0008936358
0.00307636,0.026975691,-0.0123900175,0.49531767,0.0006000358
0.002872983,0.025112655,-0.0037901402,0.49531767,-0.0001590952
0.0028542571,0.025062378,-0.009613156,0.49531767,0.00021522387
0.0026659728,0.023369566,-0.00785175,0.49531767,-0.00043022993
0.0026657374,0.023376936,-0.010744959,0.49531767,0.0009193816
0.0026022342,0.022817204,0.014431,0.49531767,0.00025028657
0.0024737753,0.021717766,-0.00791502,0.49531767,-1.4419949e-05
0.0024736037,0.021676106,-0.003990829,0.49531767,-0.0004475244
0.0023535793,0.020627152,0.0006918907,0.49531767,6.346103e-05
0.0021634789,0.018966762,-0.024911627,0.49531767,-0.00043948583
0.0021634728,0.018961834,0.0064754486,0.49531767,0.0007337376
0.0020221919,0.017723693,0.01692295,0.49531767,0.0010446671
0.0019743254,0.01729408,-0.006237507,0.49531767,0.00029148284
0.0019736637,0.017191464,-0.004842043,0.49531767,0.00016870804
0.0019234159,0.016860992,-0.00083482265,0.49531767,9.670385e-05
0.0019232722,0.016853698,0.00438264,0.49531767,-0.0002057841
0.001857284,0.015474791,0.022488594,0.49531767,-0.00038104327
0.0017624948,0.015451042,-0.0011960268,0.49531767,0.0004402789
0.0017624879,0.015440257,0.010791302,0.49531767,0.00016351834
0.0017537185,0.01537378,0.010443002,0.49531767,0.00014898491
0.0016738053,0.014998841,-0.0069561005,0.49531767,2.5935493e-05
0.0016165413,0.014170824,-0.0077240467,0.49531767,-0.0006895934
0.0016162975,0.014168682,-0.011903822,0.49531767,0.00041478086
0.0015559326,0.013638771,-0.0076387003,0.49531767,-0.00048693037
0.0015301139,0.013402522,0.0051310956,0.49531767,-0.0005322514
0.0015300106,0.013419281,-0.00937438,0.49531767,-6.685547e-05
0.0014616444,0.01256814,-0.010103464,0.49531767,-9.4851246e-05
0.0014138501,0.012414991,-0.009145435,0.49531767,8.563286e-06
0.0014047306,0.012307344,0.0019527078,0.49531767,-0.00013089228
0.0012966268,0.011356533,-0.009284258,0.49531767,0.00022054849
0.001264573,0.011102107,-0.00024551153,0.49531767,0.00028563646
0.0012179546,0.010732006,-0.001496911,0.49531767,-3.271903e-05
0.0012178684,0.010189626,-0.011937141,0.49531767,-0.00021391017
0.0011981422,0.010484444,0.0051778723,0.49531767,0.00010532406
0.0011721594,0.010413783,-0.0039441586,0.49531767,3.9281476e-05
0.0011410505,0.010021904,9.624101e-05,0.49531767,9.217102e-05
0.0011408882,0.010004535,0.009588063,0.49531767,0.00040527538
0.0010171862,0.008905868,-0.023135066,0.49531767,6.709495e-05
0.0010171786,0.008918431,-0.00082558393,0.49531767,-0.00024351173
0.0010167334,0.008910903,0.011455625,0.49531767,-0.00054189446
0.0010046295,0.008686577,0.0009918213,0.49531767,-0.00011566962
0.00095137506,0.008312221,-0.0017669201,0.49531767,0.00038189202
0.00089910533,0.007875309,-0.0033106804,0.49531767,8.562302e-05
0.0008763093,0.007565236,-0.019787788,0.49531767,0.00018783142
0.00086334074,0.0075424165,-0.006481707,0.49531767,-1.5124012e-05
0.000863331,0.0075713,-0.01055342,0.49531767,0.00016197088
0.00085613976,0.0075043873,-0.008996844,0.49531767,-0.00014035773
0.0007115193,0.006238409,0.007924646,0.49531767,-0.00022662907
0.00071148976,0.0057661156,-0.0015250444,0.49531767,0.00011724127
0.00069941615,0.0061429534,-0.010148048,0.49531767,0.00011512775
0.00065486156,0.0057211923,-0.010578498,0.49531767,1.1914736e-05
0.00064433843,0.005611683,-0.011257052,0.49531767,7.986751e-05
0.0006367016,0.005481164,-0.014830351,0.49531767,0.00018528414
0.0006347522,0.005563073,-0.0031858683,0.49531767,0.00010796779
0.0006347309,0.005549474,-0.005851865,0.49531767,-4.107566e-05
0.00058636686,0.0051364526,0.0010131411,0.49531767,0.0002658046
0.0005854496,0.005139044,0.0112781525,0.49531767,0.0001841412
0.0005698583,0.00499115,-0.0050877333,0.49531767,4.6524707e-05
0.0005237802,0.004581278,-0.0076270103,0.49531767,-0.00023190709
0.0005236392,0.0046300753,0.0020766854,0.49531767,2.7468512e-05
0.00052362535,0.00465012,-0.008361608,0.49531767,-1.3572549e-05
0.0005044517,0.0044672326,0.026470065,0.49531767,5.7437388e-05
0.0004995319,0.004376458,-0.0005379319,0.49531767,-2.2778595e-05
0.00049946434,0.00436635,-0.0025211573,0.49531767,-0.0002863185
0.0004416667,0.0038758279,0.0035035312,0.49531767,0.00013757701
0.0004394156,0.0038532806,0.024035223,0.49531767,-0.000259924
0.00043939677,0.003795205,-0.004276097,0.49531767,1.2003196e-05
0.0004367463,0.003799295,-0.0007997751,0.49531767,5.4765347e-05
0.00040788535,0.0035174526,-0.0071537495,0.49531767,-5.594854e-05
0.00037423198,0.00339335,0.008033574,0.49531767,1.987437e-06
0.00037420166,0.0032802336,-0.004754901,0.49531767,-0.0001426652
0.00036058362,0.0031809988,-0.010116935,0.49531767,-4.621719e-05
0.0003605484,0.003163005,-0.0015107393,0.49531767,4.5987403e-05
0.0003400885,0.0028670086,-0.015222847,0.49531767,-2.2886616e-05
0.00033946108,0.0029757237,0.0029094517,0.49531767,-7.903578e-05
0.0003394436,0.0029772113,0.012298763,0.49531767,-1.0899444e-05
0.00033805319,0.0029423197,-0.03464362,0.49531767,6.862734e-06
0.00033051916,0.0026324214,0.011260688,0.49531767,-1.2580946e-06
0.00032762217,0.0028717662,0.008656729,0.49531767,-0.00014303648
0.00030950757,0.0025159302,-0.0035951138,0.49531767,7.4480566e-05
0.0002828089,0.0032397022,-0.028832972,0.49531767,-4.5609045e-07
0.00025726718,0.0022271,0.004220903,0.49531767,-2.2590822e-05
0.00025712073,0.0022578693,0.029474854,0.49531767,1.38185615e-05
0.00025694503,0.0022561944,0.011065364,0.49531767,-5.485641e-05
0.00025599162,0.0022453591,-0.0069642663,0.49531767,-0.00013807393
0.0002501453,0.0021910642,-0.0056650937,0.49531767,4.3986216e-05
0.00024800436,0.0021716137,0.009627521,0.49531767,-7.989705e-05
0.00023205367,0.0020308,-0.006013036,0.49531767,-4.4799064e-05
0.00023198807,0.0020299512,0.005109191,0.49531767,6.0548784e-05
0.00023192263,0.0020480473,-0.009647369,0.49531767,4.7603076e-05
0.00020762766,0.0018246531,-0.014097676,0.49531767,-1.5168787e-05
0.0002076248,0.0018187156,0.010023534,0.49531767,-3.458161e-05
0.00019995477,0.0017581639,0.0036336184,0.49531767,-2.9451217e-05
0.00018139272,0.0015914133,-0.009877145,0.49531767,3.1660584e-05
0.00018093253,0.0015274894,0.008004189,0.49531767,-1.7747641e-05
0.0001710159,0.0015029925,0.022497654,0.49531767,8.180846e-05
0.00017095784,0.0015003056,0.007902682,0.49531767,4.3347416e-05
0.00016619032,0.00090257183,0.011018217,0.49531767,9.248143e-07
0.00014982784,0.0013121556,-0.002767861,0.49531767,-5.4581702e-05
0.00013661571,0.0017969464,-0.004107952,0.49531767,5.885335e-07
0.00013651783,0.0011445815,0.013773203,0.49531767,2.327963e-05
0.00012589504,0.0010197577,0.019109964,0.49531767,-1.1400449e-05
0.00012527275,0.0010197934,0.010568023,0.49531767,8.130297e-06
0.00012523356,0.0011411646,0.0075155497,0.49531767,-1.9397507e-06
0.000107407184,0.0009187413,-0.0198915,0.49531767,-1.5213091e-05
0.00010099709,0.0008511642,0.00870645,0.49531767,3.182611e-05
0.000100952275,0.0008346761,-0.011957169,0.49531767,4.4777235e-06
9.564494e-05,0.00077762804,0.013500012,0.49531767,8.035936e-06
9.4075425e-05,0.00083737634,3.2544136e-05,0.49531767,-8.32084e-06
8.467162e-05,0.00073745707,0.0073262677,0.49531767,1.4747309e-06
8.376636e-05,0.00073491747,-0.01694993,0.49531767,-2.3147879e-05
8.310646e-05,0.0007250544,0.0036129951,0.49531767,1.6729162e-05
8.3090104e-05,0.00072605954,0.013013244,0.49531767,-1.3302401e-05
8.0843995e-05,0.0007118386,0.0037014484,0.49531767,1.9076318e-05
7.900241e-05,0.00069676567,0.0057857633,0.49531767,4.3547418e-05
7.895989e-05,0.0006962321,-0.0035542846,0.49531767,-7.586349e-06
7.394248e-05,0.00065001124,0.007847071,0.49531767,-1.2019209e-05
7.257899e-05,0.0006258163,-0.008536935,0.49531767,8.06187e-06
7.1383605e-05,0.0006409131,-0.008329004,0.49531767,-3.2945316e-06
6.956629e-05,0.0009068216,-0.013609409,0.49531767,1.486074e-07
6.594439e-05,0.0005832445,-0.008089423,0.49531767,3.882723e-05
6.590882e-05,0.00056970224,0.0010671616,0.49531767,6.191439e-06
5.7166046e-05,0.00048115593,-0.0042608064,0.49531767,-2.7243752e-06
5.630408e-05,0.00049365003,-0.0022425652,0.49531767,-2.0219733e-05
5.430137e-05,0.0004459534,0.0011296272,0.49531767,-4.0163086e-06
5.329356e-05,0.0004646598,0.023837864,0.49531767,1.04669825e-05
5.3258264e-05,0.0004706099,0.0017312169,0.49531767,-6.830324e-06
5.324991e-05,0.00047087984,-0.014765114,0.49531767,1.0685403e-05
5.2576906e-05,0.00045946776,0.024213508,0.49531767,1.6697586e-05
4.5882512e-05,0.00040526842,-0.0068288147,0.49531767,-1.711794e-05
4.3587595e-05,0.0003755088,0.002548784,0.49531767,1.2889491e-05
4.3585234e-05,-4.6386984e-05,-0.0019427538,0.49531767,1.7326408e-07
4.0190545e-05,0.00034917597,0.010567963,0.49531767,1.0468359e-05
3.81978e-05,0.00033501888,-0.007871628,0.49531767,-1.16744595e-05
3.8182894e-05,0.0003332608,0.00013524294,0.49531767,-7.0880656e-06
3.489203e-05,0.00031439745,-0.0016093254,0.49531767,8.45268e-06
3.4790944e-05,0.00030613824,0.011213541,0.49531767,-4.9368946e-06
3.4781577e-05,0.0003047004,-0.004832804,0.49531767,-3.9324805e-06
2.9459952e-05,0.00025404966,0.003112018,0.49531767,6.6847997e-06
2.8558701e-05,0.00024359199,0.00703153,0.49531767,1.6406068e-06
2.8550967e-05,0.00025152805,0.0032405853,0.49531767,7.668292e-06
2.5143167e-05,0.0002173325,0.016218364,0.49531767,-8.437262e-06
2.5128145e-05,0.0001776687,-0.0076093674,0.49531767,-7.462561e-07
2.5010691e-05,0.00021863497,-0.010866642,0.49531767,2.3020818e-06
2.4474884e-05,0.00018130787,0.0063308477,0.49531767,-3.0137583e-06
2.0612984e-05,0.00017909239,-0.014768422,0.49531767,-3.666944e-06
2.0249448e-05,0.00018188493,0.014508545,0.49531767,2.2998406e-06
1.9924402e-05,0.00014792128,-0.00642395,0.49531767,1.3546223e-06
1.787339e-05,0.0001409627,0.007641673,0.49531767,-2.7003591e-06
1.7849521e-05,0.00016078996,0.00042939628,0.49531767,2.512964e-06
1.77896e-05,0.00022481845,0.0074314475,0.49531767,1.5365279e-08
1.7757886e-05,0.00016111939,-0.014798522,0.49531767,-3.3076765e-06
1.7451513e-05,0.00013024842,0.006855488,0.49531767,-1.6414782e-06
1.7186427e-05,0.00016211589,-0.009163976,0.49531767,3.2795974e-06
1.6876855e-05,0.00015991484,-0.011417061,0.49531767,6.189229e-07
1.3650573e-05,0.00014350496,0.009827018,0.49531767,3.4962882e-06
1.3638949e-05,0.00018111958,0.0077507496,0.49531767,3.00936e-07
1.353619e-05,0.00013605258,-0.001982987,0.49531767,-2.7329445e-06
1.3353306e-05,0.0001179661,0.0066028237,0.49531767,1.3770763e-06
1.32374025e-05,0.00012090455,-0.017471611,0.49531767,-1.4289676e-06
1.1503328e-05,0.00010418168,-0.0030497313,0.49531767,2.2786496e-06
1.145019e-05,2.2389784e-05,0.007868767,0.49531767,-9.978079e-07
1.1213736e-05,0.00010028056,0.004145205,0.49531767,1.1406357e-06
9.168891e-06,7.9793695e-05,0.00026670098,0.49531767,-4.035468e-06
9.1682705e-06,6.170951e-05,0.0058065653,0.49531767,4.784763e-07
7.881832e-06,7.194711e-05,0.0014227629,0.49531767,1.268613e-06
7.879471e-06,6.618429e-05,0.0015994906,0.49531767,3.141567e-07
7.5435337e-06,7.534141e-05,-0.0035159588,0.49531767,1.4159065e-06
7.264299e-06,6.630053e-05,-0.009235024,0.49531767,-2.5376703e-06
6.1419832e-06,7.342076e-05,-0.00090253353,0.49531767,-1.305937e-06
5.9905497e-06,2.9514762e-05,0.019836903,0.49531767,1.2135636e-07
5.9829467e-06,4.778182e-05,-0.021727562,0.49531767,1.6039158e-06
5.2496785e-06,3.3640637e-05,-0.01357238,0.49531767,6.034287e-07
5.090261e-06,0.00039836537,-0.019552253,0.49531767,-5.2504205e-08
5.088416e-06,-3.2088792e-06,-0.00051259995,0.49531767,-1.4620579e-07
4.806507e-06,4.1128238e-05,-0.013822317,0.49531767,-1.4907853e-06
4.8018705e-06,8.962676e-05,-0.020721614,0.49531767,-3.9648015e-07
3.432332e-06,3.1761876e-05,-0.0010742843,0.49531767,6.1383383e-07
3.4274146e-06,3.228421e-05,-0.010320604,0.49531767,-3.446704e-07
3.1503964e-06,2.907381e-05,-0.01250875,0.49531767,-4.0568546e-07
2.6636337e-06,2.4428671e-05,-0.01808098,0.49531767,5.032758e-07
2.404504e-06,2.0731448e-05,-0.007874707,0.49531767,7.0427706e-07
2.3960074e-06,1.9522467e-05,0.008577585,0.49531767,-9.005849e-07
2.2537713e-06,1.850549e-05,-0.011617243,0.49531767,-4.3804792e-07
2.0618957e-06,1.5556472e-05,-0.0009429455,0.49531767,-3.916132e-07
2.0582434e-06,6.5024935e-05,-0.008148909,0.49531767,1.2858864e-07
1.8561316e-06,3.0263203e-05,-0.023094535,0.49531767,-7.0144296e-08
1.079251e-06,1.1721671e-05,-0.0045779347,0.49531767,3.0222512e-07
1.0777932e-06,1.480584e-05,0.0015109777,0.49531767,-2.1526e-07
8.929766e-07,7.649687e-06,0.012372412,0.49531767,-3.5843917e-07
8.913916e-07,3.9146496e-05,0.010478541,0.49531767,1.3680527e-07
6.796298e-07,1.4465496e-05,0.0039648125,0.49531767,2.9824199e-07


==> csv_files/filter_n4_m3_meancoefs.csv <==
sigma,f,b,means
1.0,0.9833655,-0.013565853,-0.2309029
0.41858348,0.99807185,0.0008013323,-0.058289845
0.41858348,0.99906564,0.0021436214,0.07401558
0.29734164,0.998768,0.0050555766,0.08686628
0.2708489,0.47197744,-0.2948463,-0.14180124
0.25869584,0.9974954,0.0015853643,-0.020340737
0.21876557,0.9998315,0.0058037043,0.016161604
0.21876541,0.997781,0.007116616,0.05697407
0.18781121,0.86641735,0.0021226406,0.0076302835
0.18781108,0.99523634,-0.0012952089,0.02373352
0.17933916,0.9986835,-0.010619521,0.011869798
0.16937813,1.0069805,0.0055567026,0.026342556
0.16636106,0.9970648,0.008928418,-0.02366544
0.14676404,0.99075764,0.0018272102,0.03373914
0.14676352,0.99316496,-0.0021232367,-0.018704534
0.14565647,0.99379915,-0.0007970333,-0.028044483
0.1436126,0.99674517,-0.0011652708,-0.020055972
0.13390763,0.98991406,0.0003669858,-0.009640704
0.13390727,0.9900038,0.00012904406,0.027780265
0.12763377,0.9850668,-0.0040490627,-0.005656868
0.122337684,0.9855374,0.008185744,-0.022535734
0.12086147,0.9825354,0.0029203296,0.03187357
0.11581074,0.9793274,0.014027119,-0.016588425
0.11581005,0.97569543,0.01123935,0.016748246
0.11007946,0.97236395,0.0028499966,-0.00349523
0.10941231,0.9730906,0.011801451,0.025544258
0.10941145,0.9748584,-0.0044094324,0.052147616
0.10928965,0.9714895,0.008898079,0.024538737
0.10215583,0.9666314,0.0014951825,-0.027143203
0.10215501,0.9612867,-0.002236843,0.018564409
0.09896826,0.9589755,-0.0025416457,-0.012124795
0.09599986,0.9561422,0.011480391,0.012105448
0.09538152,0.9541329,-0.016552806,0.04223823
0.094716474,0.9559371,0.0066630244,0.027010951
0.09361517,0.953983,-0.0016448498,-0.042565066
0.09178605,0.9482436,-0.007211931,0.009164268
0.09178578,0.95012283,-0.026838183,-0.008091645
0.08730904,0.9383866,0.015057206,0.001128065
0.08675477,0.9419464,-0.026868463,0.035240598
0.08635737,0.9426708,-0.0018203259,-0.018197197
0.08635707,0.938126,-0.0011573732,-0.03034151
0.08180818,0.93213314,-0.011724472,-0.008823343
0.081478715,0.92568743,0.0019072294,0.018155232
0.08147812,0.92772824,-0.006345257,0.008861821
0.0804745,0.92549473,0.020207405,-0.009180003
0.08047437,0.9264445,-0.024216652,-0.007822484
0.07813593,0.9182006,0.018270105,0.02987742
0.07773202,0.9194766,0.0014178306,-0.0028781744
0.07677136,0.91307247,-0.009019136,0.007279456
0.07563048,0.9141359,-0.0046596527,-0.036597118
0.07483186,0.9088696,-0.016165733,0.037506778
0.07483133,0.9113437,0.0005145073,-0.0040760306
0.07126872,0.8996312,0.0063913018,-0.015891938
0.07097101,0.89522696,0.010344148,-0.004114236
0.07097087,0.89769125,-0.008959413,-0.020263467
0.070842735,0.89705324,-0.0010868311,-0.035033017
0.07074175,0.8976321,0.0006158352,0.034802657
0.06881537,0.8904725,-0.010749817,0.006529225
0.068571575,0.8877807,-0.0020794272,-0.0060653
0.06710109,0.8833571,0.01838845,-0.009781704
0.06710065,0.8839449,0.022353292,-0.029176218
0.066839494,0.88374007,-0.008999467,-0.0030447477
0.06683919,0.88026875,0.0107626915,0.026679786
0.06554046,0.8761872,-0.035328746,-0.0023132702
0.06506794,0.8765536,-0.0067510754,-0.038880315
0.064762436,0.87330437,-0.018312097,-0.0072831735
0.06350403,0.8641342,-0.00048346817,-0.012319218
0.062656574,0.8711393,0.023515582,-0.0061072297
0.0620609,0.8626358,-0.0065135956,-0.001553133
0.062060148,0.86096287,0.012904853,0.013357921
0.060463022,0.8514049,-0.0037322044,0.014008493
0.059616555,0.8505033,-0.011210501,-0.0035242315
0.05961612,0.8517345,-0.036617458,-0.0024328611
0.05916556,0.8508551,-0.032747112,-0.007734065
0.059111405,0.84919405,0.012350321,-0.0031963466
0.05889108,0.84483457,-0.0062943697,-0.006115757
0.058890805,0.85066736,0.008053452,0.008473482
0.058559116,0.8491444,-0.0150769055,-0.006197086
0.0578697,0.8408388,-0.023493662,0.0017558245
0.05667601,0.8340743,0.023112625,0.007978224
0.05667581,0.8390142,0.031484842,-0.03587819
0.05632241,0.83339643,-0.0014128685,0.0032998829
0.056322016,0.8341604,-0.022048831,0.009030996
0.05579604,0.829726,-0.03741288,-0.000843155
0.055150535,0.8273743,-0.005665064,-0.011383522
0.05462972,0.8244409,0.012071192,-0.00888523
0.05443417,0.82608086,0.01578343,-0.00086071115
0.053764146,0.8236983,0.006599754,-0.0036878134
0.052706312,0.8125992,0.0032370836,0.0088173635
0.052705765,0.81342417,0.008741096,-0.0013065668
0.052355964,0.8099631,0.0034704208,0.0015607573
0.0523558,0.8079606,0.01132071,0.007832349
0.051445093,0.80823016,-0.02410078,0.0010277716
0.051118508,0.80357486,-0.011479497,0.010935788
0.05074892,0.8009779,0.006623894,-0.010307145
0.050618414,0.8018759,0.016954422,0.0125857275
0.05061803,0.8006664,-0.0165921,0.008589106
0.049969062,0.7982103,0.0153262615,-0.00021579981
0.049950477,0.79365087,0.0066512823,0.008456289
0.04957922,0.79051906,0.01301986,-0.0022991633
0.04908816,0.78840226,0.024970055,0.0032387513
0.0490877,0.7896438,0.0017599203,0.0032417
0.048860136,0.7868995,-0.023699045,-0.0057299463
0.048785098,0.7872899,0.03009677,0.0056260074
0.048182547,0.786021,-0.012736142,-0.005025706
0.048182,0.78127956,-0.018546462,-0.01467001
0.04753381,0.7806616,-0.0039545298,-0.00540527
0.04753325,0.7768687,0.006403625,0.019521853
0.046977207,0.77750504,-0.002137825,0.0025821517
0.04689373,0.77653325,0.017426312,0.0050926274
0.04685152,0.77165633,0.010082364,0.0015881932
0.046243913,0.7664458,0.010826886,0.008443033
0.04542125,0.76392174,-0.01886186,-0.007131265
0.045420885,0.7640469,0.012092829,0.01147796
0.04461261,0.7557726,-0.004152894,-0.00088416936
0.044612132,0.7564825,0.014791273,-0.017409386
0.04426753,0.7537942,0.0047647953,0.011789537
0.044146806,0.7546755,0.013866723,-0.0008121003
0.04406633,0.7506395,-0.018389612,-0.008215946
0.044066038,0.7517498,0.0006724,0.005642799
0.043878768,0.7519124,0.004650831,-0.0013948318
0.043878008,0.7540083,-0.022038102,0.011234433
0.04373572,0.7468518,-0.02736044,0.013892035
0.04340002,0.7470305,0.00057956576,-0.007594347
0.043284003,0.747394,0.023970842,-0.0041632387
0.0428762,0.74172145,-0.013640761,-0.012778306
0.042875938,0.7395181,0.01196748,-0.009641572
0.04239665,0.7373963,0.0018532276,0.005957455
0.042278912,0.73038554,-0.0015847683,-0.003649038
0.042278454,0.7356745,-0.054922342,0.0075684288
0.04208709,0.73455614,-0.08002508,-0.004508073
0.041935176,0.73396516,0.014177442,0.008773506
0.041463528,0.7304936,-0.019287884,0.01147952
0.04146281,0.7285255,-0.012740493,-0.0037717347
0.04125378,0.73233825,-0.030719906,-0.0056436555
0.041240815,0.72928375,0.0024061203,0.016238222
0.04080412,0.7194139,-0.011369109,0.0012951526
0.04080376,0.7242654,0.029399872,-0.004390028
0.040748138,0.72124755,0.017742217,0.0029546286
0.040324185,0.7188089,0.015521228,-0.0027035726
0.039965097,0.7183474,-0.04377973,0.009852566
0.039941043,0.7142701,-0.0035281181,0.00041714855
0.03948992,0.71114177,-0.02160883,0.0024717718
0.039410014,0.710267,-0.014244795,0.004981635
0.039409798,0.71130455,0.016326487,0.0059618116
0.03899462,0.7091922,-0.010602593,-0.0056031803
0.038938276,0.7083199,0.010199547,-0.0066392277
0.038655214,0.70286375,0.011895776,-0.0015880399
0.03865498,0.7042804,-0.012896061,0.00979234
0.038531814,0.7057515,-0.04157853,-0.012327123
0.038499773,0.6993002,0.033544898,-0.0029836865
0.038177326,0.69594276,-0.013024211,0.0034633912
0.038150262,0.6988037,0.001663208,0.00011684716
0.03814947,0.6993564,0.0011283159,-0.0075872084
0.037811823,0.6978,-0.011720613,-0.0025292144
0.037794672,0.70111483,-0.03573799,-0.0050091115
0.03767066,0.6955772,-0.006444633,0.0024868934
0.037524678,0.69578165,0.0037942529,-0.006465749
0.037310306,0.6902765,0.0032253265,-0.005030182
0.037310228,0.6927932,-0.029119134,-0.0029471717
0.036954004,0.68674135,0.019191146,-0.0033157382
0.03695317,0.6888095,0.005626917,0.0071826437
0.03688365,0.68705285,0.019591033,-0.007903362
0.036882795,0.6873368,-0.020400286,-0.0030214752
0.036628403,0.6855878,-0.03371203,-0.0047271918
0.036444277,0.68569523,-0.035457194,0.0034742234
0.036444105,0.68284404,0.0032783747,-0.010187703
0.03601187,0.6772438,0.009771645,0.0024379217
0.03596083,0.6752183,-0.011068463,-0.010550641
0.035890404,0.6764816,-0.02335006,0.0020135774
0.03589009,0.67930216,-0.009325743,0.0032823887
0.035741106,0.6776668,-0.04636371,-0.0052828626
0.03568474,0.6736771,0.00412482,0.010538429
0.0352641,0.66993654,0.0014003515,-0.00633678
0.03521931,0.6721609,-0.0026383102,-0.002154907
0.03496157,0.6657635,0.018459082,0.005233413
0.034960873,0.66859055,0.0026823282,0.009159643
0.03495711,0.6664356,0.0077064037,-0.0041529746
0.034618687,0.65878034,-0.020590901,-0.008637766
0.034512576,0.6642239,0.010059699,0.013034289
0.03451235,0.66482764,0.000898093,0.010672578
0.034422617,0.663192,0.025418296,0.0073964563
0.03408672,0.6599849,-0.002830997,0.00804277
0.03408646,0.6558394,-0.01207304,-0.002849127
0.033995483,0.6566895,0.003526926,0.012768029
0.033936694,0.65989774,0.031782,-0.0023567036
0.033936467,0.65543824,0.06534326,-0.0060041603
0.03369484,0.6540793,-0.0008788109,0.0076712165
0.033533882,0.6503519,-0.026471972,0.000477145
0.033444267,0.6510726,0.009566113,0.01128703
0.033035796,0.64373344,-0.009756863,-0.0024216184
0.032673262,0.6387165,-0.015108228,-0.004228946
0.032594923,0.6429297,-0.016137816,-0.00079302717
0.03259431,0.6389612,0.0055790246,0.004216446
0.032321956,0.63446575,-0.0005272627,-0.0035696058
0.032321744,0.63021165,-0.0026872158,0.0011640294
0.03230771,0.6331322,0.0087924,0.0032349238
0.03226902,0.6329678,0.012789428,-0.00060839806
0.03216214,0.6389082,0.012914121,-0.0067954697
0.03198165,0.63574535,-0.0032607317,-0.004735027
0.031981118,0.6330701,0.00050771236,-0.007349289
0.031873588,0.6338782,-0.021780044,0.013765204
0.031855606,0.62399167,0.015004396,-0.010998462
0.031577807,0.6308178,-0.0010445565,-0.008768036
0.031577468,0.62790823,0.021604896,-0.00336057
0.031475898,0.626924,-0.01877433,-0.0016681537
0.031412285,0.62711585,0.022470236,-0.007156123
0.03141226,0.62745047,0.0017046928,-0.004147223
0.031253755,0.62313837,0.009768844,-0.0066419565
0.031101644,0.62517107,-0.007495582,-0.0037238728
0.031070927,0.62131256,0.020693898,0.0011421924
0.030971274,0.6239656,-0.002289176,-0.0091726985
0.030847583,0.6187858,-0.0024410784,0.006403956
0.030847248,0.6164363,0.002296457,0.008311557
0.030790316,0.6191709,-0.026899338,-0.011500896
0.030547583,0.6163773,-0.000700593,-0.0021855189
0.03051623,0.6181068,0.021048546,-0.0021060696
0.030495351,0.61420214,0.0026050806,-0.006112604
0.03017,0.5895106,-0.0319252,0.007717149
0.030169394,0.6090627,0.005918637,-0.00843159
0.029824628,0.5904104,0.022374988,0.0031430647
0.029723542,0.580258,0.0031778812,0.011363743
0.02971322,0.6056213,0.008303523,-0.0032504315
0.029578615,0.6043536,-0.0065340996,0.0023996527
0.029578194,0.6010421,0.024132371,-0.0003750317
0.02951673,0.60361415,-0.033722416,0.003751073
0.029471317,0.6033418,-0.022035707,-0.0037715018
0.029413277,0.6043794,0.0018529296,-0.00079735107
0.029412678,0.6053166,-0.006544262,0.00376102
0.029347138,0.6058189,0.0070990175,0.00957585
0.029183356,0.5987478,0.029347837,0.00023528202
0.029066982,0.59959924,0.009978771,-0.0020925375
0.029021665,0.5973859,0.050655067,0.01823614
0.02901892,0.6026604,-0.006341219,-0.010458665
0.029018173,0.5980705,-0.01917845,0.0053458973
0.028959911,0.59399825,0.011353715,-0.005071042
0.028579764,0.5899334,0.027091265,0.009096303
0.028470267,0.5881748,0.044291556,-0.007290824
0.028469881,0.59034836,-0.014427409,0.00024272883
0.028377123,0.5892059,0.0071932673,-0.0014735879
0.028370302,0.58076245,0.0019375086,-0.010000073
0.028309455,0.58747536,0.0035089552,0.0063527604
0.028302636,0.59115875,-0.04392169,0.0064138533
0.02830186,0.58428276,0.039185524,0.0028019585
0.028073102,0.5802357,0.0042689443,0.0019989258
0.028035434,0.585654,-0.0039783716,-0.004383193
0.028018754,0.5802999,-0.0015978813,-0.0014207291
0.027845865,0.5715126,0.01892373,0.002570268
0.027696995,0.5815896,0.020231754,-0.005624175
0.027696706,0.5783421,0.0070831776,-0.0068214694
0.027627675,0.5784489,-0.019681752,-0.0011281215
0.027627194,0.5785787,0.003442347,-0.00086923107
0.02757916,0.5781248,0.023767829,0.0116287945
0.027366431,0.5765104,-0.0042991936,0.0016376404
0.02733657,0.5746847,0.013143301,-0.0015705392
0.027336195,0.57336956,0.016861498,0.010537502
0.027122272,0.5676043,-0.0014221668,0.0006062195
0.026918586,0.5690205,0.016622782,-0.008107811
0.026917946,0.5656293,0.010441959,0.0068623465
0.026610347,0.5670168,0.035740852,-0.01333925
0.026600668,0.56342226,-0.0075845122,0.007889419
0.026507052,0.5608897,-0.0129137635,0.0014049031
0.026401576,0.5587137,-0.0011707656,0.001929431
0.026401144,0.56625247,0.0060745627,0.005377461
0.026332678,0.52831995,0.025561571,0.003959393
0.026265,0.5603036,0.036086842,0.0019174633
0.026133604,0.55580425,0.0065445304,0.0048659253
0.026104253,0.5515956,0.00074481964,0.0028870627
0.026103554,0.5600596,-0.043515444,0.0034143066
0.025875682,0.5505653,0.029264018,-0.00854388
0.025875418,0.54199374,0.0020529032,-0.0018551347
0.025786523,0.5541038,-0.034926564,0.0050656884
0.025786523,0.55333966,0.00787127,-0.00055799447
0.02570093,0.55208796,-0.0039672256,-0.0020120759
0.025656268,0.54065025,-0.011221647,0.0016652439
0.025599036,0.5451594,-0.020409822,0.0056275562
0.02539897,0.5479189,0.0010432899,0.0015243301
0.025379287,0.5477099,0.009541392,0.008888686
0.025378788,0.5449797,-0.007516861,-0.0047207666
0.025245026,0.5476555,0.022917137,-0.00018671528
0.025244743,0.544689,-0.018604875,-0.011892223
0.024916565,0.5404714,0.010391235,0.0016887262
0.024889847,0.53971004,0.010084197,-0.007376755
0.024803974,0.5400196,-0.012742668,0.00049676484
0.02480372,0.5393469,0.026594162,-0.0059825755
0.024738653,0.53388137,0.034109235,0.0006616072
0.024732517,0.5285633,-0.027953744,-0.0027963715
0.024604002,0.53142005,-0.017766714,-0.000425935
0.02454176,0.5312237,-0.0033240318,-0.0027972895
0.02454083,0.53667593,-0.027276278,0.0009832553
0.024456093,0.5346744,-0.010004908,-0.00078577665
0.024410142,0.5297404,-0.0013434291,-0.003217674
0.024409132,0.5343151,-0.002741456,-0.0029280134
0.02440895,0.53440416,0.009257689,-0.0015911149
0.024365123,0.53292894,-0.026440732,-0.0017132696
0.02424616,0.5289486,-0.019092798,0.005017189
0.024245808,0.5301847,-0.035671115,0.0025394321
0.024087943,0.53032225,0.0033413619,-0.0036874125
0.023997994,0.5290407,-0.03091254,0.0028588255
0.023901159,0.5009309,-0.0063507557,0.0024900688
0.023900772,0.5237869,-0.032442927,-0.0021106736
0.023676977,0.5228588,-0.015486503,-0.0025013823
0.023614977,0.52124304,0.0043954104,0.003903015
0.023420924,0.5160397,0.037720382,-0.001026661
0.02342065,0.5195791,0.0009367168,-0.002072196
0.02331119,0.5175316,-0.007275641,-0.005894948
0.023310393,0.5149696,-0.007027507,0.0033558295
0.023301048,0.50866354,-0.011556745,0.00017097863
0.023274152,0.516814,0.006583661,-0.001417692
0.023035439,0.5094577,-0.008171201,0.0004339773
0.023035252,0.50940645,0.0014564991,0.00430262
0.022983786,0.5080167,-0.0062698126,0.0014213028
0.022966195,0.51078445,-0.032512665,-0.001997003
0.022817355,0.5121844,-0.00027895346,0.0075171907
0.022816774,0.5086364,-0.015530586,0.0010120202
0.02281662,0.5096809,-0.022179246,-0.003238571
0.022738978,0.5045708,0.022209644,-0.0016218274
0.02270643,0.4943705,-0.0043486357,-0.0038017759
0.022540651,0.50470805,0.03761065,0.0041338704
0.02250499,0.5065968,-0.01409924,-0.007900414
0.022454213,0.5017256,-0.006065905,-0.0037884458
0.022453744,0.43854547,0.007110715,-0.003906656
0.0223881,0.49930596,0.006756425,-0.0006177007
0.022313293,0.46219468,-0.0047369003,-0.005602583
0.022124441,0.495297,-0.005382031,-0.0022103447
0.022124037,0.49540085,0.013086081,0.003208192
0.022049004,0.48275888,-0.0082143545,-0.011258785
0.021858633,0.4920809,-0.0030200481,0.0048193755
0.021853782,0.4949057,-0.004679799,-0.0023172928
0.021853324,0.49023554,0.06426507,0.00046244854
0.021850504,0.49322742,0.03281329,-0.00044617936
0.021722589,0.48785037,-0.03326428,-0.0021044698
0.021721903,0.49160555,-0.0043233037,0.00020115111
0.021596175,0.48624024,-0.028039098,-0.0016452351
0.021532733,0.49082586,-0.028561821,-0.0007244439
0.021484371,0.46426532,0.018547297,0.005827739
0.021484008,0.48687205,-0.025196612,-0.0028923862
0.021450112,0.4873648,0.0322237,0.005829136
0.021449361,0.48806962,0.00076930225,-0.001215317
0.021322353,0.48467848,0.005646944,-0.0009370197
0.021257503,0.48044747,0.007858992,-0.001294708
0.021230802,0.48339286,-0.0014463663,0.0019989824
0.0212262,0.4772104,0.0027822033,-0.00062178826
0.020989588,0.4712509,0.036866605,0.0026011828
0.020986665,0.4760514,0.029077053,0.005989883
0.020986348,0.46213838,-0.02943182,-0.0013014348
0.020841748,0.47790095,-0.0025973916,0.0027582971
0.02070414,0.47555143,-0.025728054,0.0062377797
0.02063753,0.31149593,0.0017069578,0.005526101
0.020617455,0.4409831,0.0029218197,-0.0032361548
0.020576969,0.46785828,0.006950259,0.009621347
0.020576794,0.47380832,0.0223099,0.005586697
0.020401826,0.45414633,0.018500805,0.0022228016
0.020388607,0.42777836,0.017856836,1.508218e-05
0.020293213,0.46607682,0.01927784,0.00053337193
0.020292848,0.46157697,0.0057751536,0.010960148
0.020219762,0.46546483,-0.0034464896,-0.010519442
0.02021927,0.41927484,0.01670432,0.0008693478
0.020113677,0.43122116,0.027148366,0.0018574455
0.020088537,0.45977867,-0.01492393,-0.0009381824
0.019850232,0.45396712,-0.04755029,-0.0020982747
0.019849809,0.45827973,-0.0049732327,0.008949677
0.019687261,0.45786119,-0.023372345,-0.0017074688
0.01968703,0.4569219,-0.0033577085,-0.004014133
0.019612022,0.45088112,-0.037667662,-1.129884e-05
0.019608675,0.4502866,0.031963944,-0.0071628694
0.019452436,0.4482218,0.00533545,0.0034147538
0.01940895,0.44985718,0.023362279,0.0014469817
0.019406231,0.45212078,0.039857328,-0.006274674
0.019405654,0.45132366,-0.029260755,-0.0009903781
0.019378047,0.45066643,0.0102267265,0.0014996217
0.019150557,0.448832,0.016010437,0.0052770707
0.01912171,0.441174,-0.012272358,-0.005967218
0.019121615,0.44564632,-0.039082885,0.0014504474
0.01907922,0.44695574,-0.023120806,-0.0030024406
0.018960068,0.44630656,0.0060712993,-0.0026896826
0.018959396,0.44083965,0.007778734,-0.0006576305
0.018866863,0.44337255,-0.012751788,0.00125317
0.018810855,0.4388948,-0.012255669,-0.002291371
0.018797982,0.4433776,-0.067264676,-0.006970723
0.018797917,0.43913493,-0.027637422,0.004305976
0.018397631,0.43109193,0.016262114,-0.0034442893
0.018397303,0.3892484,-0.021127164,-0.0021699232
0.018377315,0.43401742,-2.9076124e-05,-0.00083288114
0.018345376,0.43417922,-0.041484743,-0.001276397
0.018235983,0.41524,0.031353474,-0.00045985976
0.018181805,0.43079185,0.020995408,0.0031976064
0.018141842,0.42136836,0.0042654276,0.00095786515
0.01814124,0.43172073,0.0045288503,0.0039598374
0.018070092,0.42037868,0.0026994944,-0.0060695545
0.018021366,0.42274773,-0.03287236,0.0014303894
0.017889874,0.4127699,0.0079640895,-7.015549e-06
0.017889092,0.41339573,0.008092642,0.0054287836
0.017722767,0.4222899,0.022675157,0.0012695226
0.017651357,0.41621673,-0.008110702,-0.003325594
0.017651048,0.4087669,0.012295306,0.007113393
0.017543674,0.4201131,-0.011014812,-0.002450089
0.017524546,0.40387434,-0.018172383,-0.0023864345
0.01745128,0.3871764,0.03988099,0.00087331835
0.01743192,0.4174001,0.009185046,-0.0027814517
0.017431507,0.41782734,-0.0035559982,-0.0011972729
0.01742839,0.41654828,0.004406333,0.004147773
0.017261075,0.40838027,-0.017668068,-0.0006690921
0.017179225,0.4018015,0.02436173,0.0025787747
0.017144099,0.40052152,-6.8724155e-05,-0.00516477
0.017144063,0.41014478,-0.032767326,-0.001618692
0.017047983,0.41124007,0.013652325,0.0060755075
0.016932357,0.40872395,-0.0020105243,-0.008736733
0.01693192,0.38972345,0.019454837,0.0005330908
0.016923694,0.40747696,0.051571485,0.005645675
0.016654044,0.3968894,-0.028734624,0.0033905976
0.016614605,0.40169027,0.027463078,0.004880557
0.016589168,0.38203567,-0.02343887,0.00011199469
0.01653212,0.38309768,0.0339939,0.0064227516
0.016531706,0.3989242,0.008546114,-0.006042296
0.016521454,0.35436997,-0.0033615828,0.0027255854
0.016453626,0.40361726,-0.033148944,-0.0013026362
0.016417695,0.3919356,0.02991867,-0.0064145173
0.016417615,0.39712638,0.03553766,-0.00036687416
0.01629752,0.36952025,0.006978631,0.0046090777
0.01629733,0.39173892,0.04672408,-0.0016731318
0.016202345,0.39398104,0.029806167,0.0005102375
0.01610818,0.3420139,-0.019300818,-0.0012025917
0.015989143,0.38405204,0.0077763796,-0.00341272
0.01595237,0.37275463,0.008022428,-0.00017953297
0.015951876,0.37170488,0.052351296,0.00012582602
0.01588175,0.3880033,0.026142057,0.0043009617
0.01575923,0.38271374,0.003968658,-0.0053701913
0.015631668,0.37589845,0.018498778,-0.0030580095
0.01559539,0.35795015,0.046800256,0.002542736
0.015594885,0.3774188,0.01957485,0.0018655721
0.015566852,0.3546952,-0.054340005,-0.0009507069
0.015479373,0.3725624,-0.0069712102,-0.0013426433
0.015479139,0.37677255,0.0011185408,0.0031274233
0.015314054,0.3722991,-0.009640455,0.00014313997
0.015313707,0.37182683,-0.012929678,-0.005585577
0.015241491,0.3734826,-0.031498432,0.0031509774
0.015157748,0.3355829,-0.0017086267,-0.0016726851
0.015060532,0.36023176,0.0009880662,-0.0070947236
0.015052021,0.36872846,0.02424562,-0.005227947
0.015009838,0.36988485,-0.004202664,-0.0040326267
0.014879765,0.3605827,-0.006725788,0.0035373536
0.014607373,0.35089904,0.0205729,-0.006010067
0.014591593,0.35039762,-0.0010299683,0.0041262642
0.014566436,0.35560435,-0.025529861,0.0020992523
0.014566181,0.35757044,-0.008597732,-0.0008032507
0.014546477,0.3188288,-0.02018261,0.0024860266
0.014514808,0.35758913,0.00848037,-0.0013629072
0.014514589,0.35782766,0.010522366,-0.0017666377
0.014495618,0.35040635,0.028086364,0.00052502326
0.014261295,0.2946636,0.049717426,0.0025479025
0.0142389,0.34759682,0.0005979538,5.4103468e-05
0.014196033,0.3517817,0.014527917,-0.0004472075
0.014195598,0.35200933,-0.0046803057,0.0052586934
0.0141004175,0.33633503,0.0016608238,0.0032897517
0.014075098,0.33915228,-0.010583043,0.0011647521
0.014074627,0.3421574,-0.013406068,-0.0009426825
0.013886715,0.3294496,0.014464021,0.0013378996
0.013886345,0.320602,-0.009533167,-0.0023291488
0.013848551,0.32401815,-0.002221465,-0.0031878971
0.013803504,0.34000316,0.029787183,0.0005969102
0.013564187,0.33745584,0.026996214,0.0022167033
0.013388535,0.33448958,0.015413374,0.002713772
0.013380642,0.3347452,0.0018827617,0.0016776832
0.013380267,0.3313597,-0.045712948,0.0039224415
0.0132807195,0.32901677,-0.008555651,-0.00042517728
0.013210719,0.32050666,-0.022372663,-4.648224e-05
0.013210394,0.32889107,0.027882874,0.0064552776
0.013194732,0.33108816,0.048967242,-0.0017322629
0.013140667,0.32551223,0.015097946,-0.003345211
0.013140254,0.3239387,-0.009139419,-0.00069393957
0.013105529,0.3160012,0.004592359,0.00045826507
0.01307126,0.32344198,-0.0051776767,-0.0029177477
0.013038882,0.3285948,0.0013740361,0.0014535898
0.012827087,0.314164,-0.031232417,0.0063145696
0.012826988,0.31292716,-0.0030425787,-0.004640807
0.012812438,0.31864595,-0.014135778,0.0016856195
0.012788492,0.3200324,0.007978648,-0.0022921152
0.012755006,0.31210077,-0.01659298,0.0014162046
0.012682295,0.2967522,0.002059579,-0.0010439771
0.012579309,0.3127304,-0.014542222,-0.001910398
0.012572396,0.28787026,0.014184117,-0.001874068
0.012440848,0.3062205,-0.0035034418,-0.0040322617
0.0123837115,0.263483,-0.014163971,-0.0027161732
0.012383595,0.29214048,0.0043678284,0.0030050273
0.012342013,0.31276467,0.0022369698,0.002251463
0.012061561,0.30081522,0.0097574,5.813072e-05
0.012061289,0.30592057,0.0037424564,0.0015114835
0.012012386,0.300976,-0.011818647,0.0046363347
0.011965239,0.29995775,0.05897102,-0.0014274659
0.011964858,0.2637362,-0.022349358,0.00036419547
0.011832785,0.29563054,0.0055775642,-0.0030704318
0.011832702,0.30259573,0.021388963,-0.0018864888
0.011754892,0.29391587,-0.071768224,-0.0029361176
0.011615465,0.29388484,0.016498178,0.001219483
0.011580501,0.28973994,0.028636932,0.0030645833
0.0115246875,0.28326944,0.03163892,0.0018935985
0.0115049435,0.29270348,0.0630468,0.0033678755
0.011504912,0.29188654,-0.00520283,0.0017357509
0.011386239,0.28847918,-0.061233044,-0.0027875935
0.011269776,0.26808593,0.013477206,0.0010499688
0.011225171,0.25991666,-0.024132311,-0.00046053773
0.01122489,0.28650337,-0.020110011,0.00042748044
0.01105408,0.26726392,0.012388349,-0.002741039
0.011053302,0.25565463,0.0096485615,-0.0015386112
0.010721842,0.2626875,-0.03630066,0.0028976158
0.010692511,0.26100093,0.017855585,0.00020620775
0.010692133,0.24927633,-0.011498451,0.00047618282
0.01060864,0.27171686,-0.018932538,0.0010859541
0.010505236,0.26813403,-0.03145854,-0.0035684311
0.010504689,0.26400602,0.0032975674,0.0026351563
0.0104460195,0.25085422,-0.0040056705,-0.0003135116
0.010335398,0.25346968,-0.012875676,-0.000958138
0.010155677,0.18313399,-0.011844754,-0.0008828432
0.010075347,0.21350844,-0.02502513,0.0010163904
0.010075132,0.25243434,-0.0060720444,-0.0019339889
0.009918219,0.23963635,-0.01217258,-0.00088019256
0.0099145975,0.25271192,0.021051973,-0.0034459021
0.009914305,0.24287696,-0.04311514,-0.0017438476
0.009887233,0.25133193,-0.014226258,0.004149883
0.009742511,0.2506591,-0.0118560195,-0.00061781483
0.00968113,0.24067456,-0.009733319,0.002746435
0.009619464,0.22370663,-0.006193757,-0.0036241235
0.0095657995,0.24414496,0.0055256486,-0.0021830746
0.00956548,0.24201044,0.021442533,0.0002974959
0.0094918,0.2201766,0.007147312,0.00088462926
0.009212015,0.23281942,0.0068014264,0.0011242337
0.008953722,0.21872461,0.020452082,0.0019101292
0.0089404825,0.21024269,-1.1205673e-05,-0.0008547181
0.008776242,0.22630751,-0.0025794692,-0.002351249
0.008776236,0.22560738,-0.01257902,0.002503832
0.008755267,0.22457157,-0.033692718,-0.0018559962
0.008361432,0.2139531,0.0042490363,-0.002103218
0.008308092,0.21060975,-0.030941889,6.320793e-05
0.008307786,0.21280746,0.021929085,-0.00042810483
0.008131321,0.20793775,0.0138219595,0.0005104168
0.008130958,0.2089285,-0.018656254,0.0009443979
0.008104822,0.20912668,-0.038751125,0.0020692006
0.008104622,0.20865062,-0.01660335,0.002475082
0.007889174,0.20307979,-0.031028032,-0.0009146465
0.007853669,0.20272452,0.024310231,-0.00086900126
0.0078420425,0.17175591,-0.008352876,-0.00039261277
0.0074763237,0.18889499,-0.0048439503,0.001183601
0.0072827823,0.15581538,-0.017862797,0.0002604948
0.0072826804,0.18681334,0.041952565,0.00030518093
0.007052075,0.18007609,0.031776562,-0.00044316959
0.007007501,0.15647365,-0.033889055,0.00015730663
0.0069357106,0.1792815,0.03371325,0.0008473851
0.0069356374,0.11815391,-0.01573515,-0.0012428395
0.0068191574,0.1743501,-0.04598531,0.0009685404
0.00666051,0.16887431,-0.05418536,0.0011587322
0.006616146,0.1387275,-0.027718306,-0.0016058907
0.0066159205,0.1661279,0.0018548965,-0.00068733294
0.00651661,0.14678918,0.011366963,-0.00078046473
0.006220988,0.16039711,-0.042553753,-0.0010603773
0.0062156064,0.16063064,-0.007982969,-0.0017168159
0.006215405,0.14389022,0.008359313,-0.00043237672
0.0062008817,0.15400496,0.0111602545,0.0016911321
0.0060561374,0.15637776,0.0073044896,-0.0009891988
0.005822632,0.14778607,0.0012871027,0.0016464955
0.0057310234,0.12284428,-0.046008825,-5.9660186e-05
0.005730553,0.12871541,-0.0268341,0.0007881045
0.005519925,0.14072296,-0.01798341,3.366092e-06
0.0052951965,0.11810479,0.004736781,-3.1519983e-05
0.005295066,0.09784298,0.013636112,-0.000139738
0.0052552084,0.12920003,-0.0069478154,-0.0018333204
0.0049953107,0.10404821,-0.01960659,0.00033152744
0.004889307,0.10565457,-0.021739483,-0.0011473742
0.004854488,0.12399212,0.035674624,0.0009034303
0.004854025,0.079808086,0.0121667385,-0.00060765614
0.004693888,0.12111567,-0.015326083,-0.00051542494
0.0045409184,0.11716346,-0.011272967,-0.00052610453
0.004535908,0.116934404,-0.004033178,0.0008270421
0.0044362224,0.11449441,-0.014922924,0.0013589474
0.0044360696,0.11472367,0.0014613792,-0.00079502
0.004360851,0.11078739,-0.03031379,-0.0006065877
0.004360782,0.10090224,-0.011709809,-0.0016424325
0.0043370286,0.10313552,-0.015035152,-0.00090018346
0.0042293826,0.107259184,0.016630933,0.0013896867
0.004018653,0.103565864,-0.020481035,-0.0007563529
0.003975807,0.078173995,0.010458827,0.0009772169
0.003975655,0.08191469,-0.009042382,-0.0007641916
0.0038685116,0.099837035,0.014016509,-0.00017744725
0.0038682276,0.09923502,-0.021691084,0.0016675654
0.0037358853,0.10880744,-0.0101466775,6.012407e-06
0.0036017234,0.08844975,-0.014226973,0.00025203472
0.0036015806,0.057341084,0.004475832,0.000584706
0.0034299868,0.06850445,0.012369394,-0.0007130891
0.0034138164,0.08553688,0.00323236,0.0007130629
0.0033028808,0.058294598,0.008892775,0.0002854572
0.0032794154,0.079619184,-0.010969877,-0.0007483256
0.0031251798,0.073759004,-0.008832574,-0.00089361647
0.00307636,0.07946329,0.05022204,0.000599957
0.002872983,0.07310908,-0.024916708,-0.00015928157
0.0028542571,0.072265565,-0.0045264363,0.00021498442
0.0026659728,0.060549196,-0.014886141,-0.0004300172
0.0026657374,0.06808117,0.027289033,0.0009193341
0.0026022342,0.06722919,-0.03205079,0.00025027533
0.0024737753,0.04087747,0.018806458,-1.4559097e-05
0.0024736037,0.05724354,0.0012435913,-0.00044740312
0.0023535793,0.060377706,0.021621302,6.358941e-05
0.0021634789,0.055035748,0.007118106,-0.0004392227
0.0021634728,0.055528864,0.044249356,0.0007337222
0.0020221919,0.05117673,0.029943496,0.0010445121
0.0019743254,0.050355997,0.021775804,0.0002915631
0.0019736637,0.050570175,0.04519874,0.00016876194
0.0019234159,0.049362425,-0.0071992874,9.667654e-05
0.0019232722,0.0498131,0.04575911,-0.0002057111
0.001857284,0.04143595,0.011287451,-0.0003811514
0.0017624948,0.04506285,0.052191317,0.00044021415
0.0017624879,0.04549648,0.034156233,0.00016349752
0.0017537185,0.04476215,0.03333634,0.00014888924
0.0016738053,0.042302884,0.011006758,2.598828e-05
0.0016165413,0.041511614,0.014594391,-0.0006896589
0.0016162975,0.04171051,0.022640605,0.00041466756
0.0015559326,0.039736636,0.0075404644,-0.0004869774
0.0015301139,0.029620655,0.023753524,-0.0005323309
0.0015300106,0.030398797,0.006149173,-6.696393e-05
0.0014616444,0.027733114,-0.0011833906,-9.4829345e-05
0.0014138501,0.016908208,-0.0007045269,8.571682e-06
0.0014047306,0.025894575,0.008859277,-0.00013083467
0.0012966268,0.033009615,-0.011891365,0.00022056677
0.001264573,0.032573465,-0.04850607,0.000285618
0.0012179546,0.03129216,-0.033834558,-3.284331e-05
0.0012178684,0.030866802,0.0193429,-0.00021394924
0.0011981422,0.029791696,0.020499527,0.00010535314
0.0011721594,0.027906515,0.03910649,3.91846e-05
0.0011410505,0.02088692,0.0018080473,9.201955e-05
0.0011408882,0.029382026,-0.015046686,0.00040530492
0.0010171862,0.026290739,0.009282842,6.704717e-05
0.0010171786,0.022820344,-0.03227806,-0.00024358579
0.0010167334,0.024315707,0.009950697,-0.00054198416
0.0010046295,0.0225605,-0.0075097084,-0.000115525574
0.00095137506,0.024163935,0.03748989,0.00038194036
0.00089910533,0.0151363,0.012702227,8.550632e-05
0.0008763093,0.022319108,-0.0052582026,0.00018778692
0.00086334074,0.015039229,0.0011315346,-1.510099e-05
0.000863331,0.021524893,0.01085043,0.0001620373
0.00085613976,0.021535905,0.034656286,-0.00014040292
0.0007115193,0.014086885,0.0065725446,-0.00022667009
0.00071148976,0.01753811,-0.02296713,0.000117264426
0.00069941615,0.015518151,-0.01857841,0.00011512988
0.00065486156,0.016906185,0.030883908,1.1945739e-05
0.00064433843,0.016603626,-0.019190013,7.984191e-05
0.0006367016,0.016425448,0.017991573,0.00018527574
0.0006347522,0.015952902,0.0033773184,0.00010801334
0.0006347309,0.016369127,-0.017219663,-4.10443e-05
0.00058636686,0.015030271,0.004096091,0.00026577225
0.0005854496,0.014782245,-0.011451721,0.00018413506
0.0005698583,0.009024574,0.008237243,4.650572e-05
0.0005237802,0.012963337,-0.03835863,-0.00023184995
0.0005236392,0.011635317,-0.021190047,2.7515718e-05
0.00052362535,0.013065505,-0.005243242,-1.3537448e-05
0.0005044517,0.013062521,0.0351156,5.7462952e-05
0.0004995319,0.012398729,0.02435571,-2.2775866e-05
0.00049946434,0.011494175,0.059650183,-0.00028630695
0.0004416667,0.010509122,0.022371948,0.00013761956
0.0004394156,0.007963352,-0.006174445,-0.00025993012
0.00043939677,0.011343475,0.03149715,1.1997227e-05
0.0004367463,0.009385999,0.008054674,5.4750537e-05
0.00040788535,0.0041426504,-0.0019631386,-5.5956607e-05
0.00037423198,0.009632658,-0.016953714,2.0165783e-06
0.00037420166,0.007780967,-0.010217905,-0.00014264032
0.00036058362,0.008691961,0.020789206,-4.6215362e-05
0.0003605484,0.008889229,0.03599459,4.599599e-05
0.0003400885,0.008646052,-0.039942443,-2.2865237e-05
0.00033946108,0.008770019,-0.0061725974,-7.9034864e-05
0.0003394436,0.008544681,-0.004425466,-1.0943183e-05
0.00033805319,0.009536168,-0.004207909,6.898253e-06
0.00033051916,0.008274704,-0.03612247,-1.2274551e-06
0.00032762217,0.008456121,-0.0023684166,-0.00014302852
0.00030950757,0.0067535248,0.021341264,7.4484975e-05
0.0002828089,0.003374441,-0.012660772,-4.7027126e-07
0.00025726718,0.006567863,-0.0064799786,-2.2588654e-05
0.00025712073,0.0052845622,0.012427092,1.3839668e-05
0.00025694503,0.00472623,0.0053886175,-5.4862252e-05
0.00025599162,0.006443407,0.013261139,-0.00013806505
0.0002501453,0.0064965975,0.038242698,4.398262e-05
0.00024800436,0.0059994073,0.009976745,-7.9922684e-05
0.00023205367,0.005339318,-0.020123601,-4.482609e-05
0.00023198807,0.005993942,-0.039147735,6.0532668e-05
0.00023192263,0.005870028,0.00036868453,4.761083e-05
0.00020762766,0.005280941,0.027286917,-1.5163015e-05
0.0002076248,0.005323251,0.005665168,-3.460274e-05
0.00019995477,0.0051646153,0.0052194,-2.9445937e-05
0.00018139272,0.0042876387,0.03434354,3.166745e-05
0.00018093253,0.004661422,-0.05489105,-1.7748955e-05
0.0001710159,0.0043702503,0.042013764,8.180679e-05
0.00017095784,0.0040139584,-0.012918949,4.3355398e-05
0.00016619032,0.0023126958,-0.02192092,9.2302736e-07
0.00014982784,0.0037773123,-0.01885444,-5.4584827e-05
0.00013661571,0.0029407328,0.013066053,5.7495987e-07
0.00013651783,0.0032763327,0.013444245,2.328669e-05
0.00012589504,0.0032764315,-0.027575344,-1.1392114e-05
0.00012527275,0.002881804,0.015613198,8.12903e-06
0.00012523356,0.003706918,0.003848672,-1.9402712e-06
0.000107407184,0.002807807,-0.012632029,-1.5221393e-05
0.00010099709,0.0014110563,0.0056523085,3.18259e-05
0.000100952275,0.002110967,0.02736938,4.472459e-06
9.564494e-05,0.0024733334,0.023921877,8.032136e-06
9.4075425e-05,0.0025165328,-0.0040952563,-8.319133e-06
8.467162e-05,0.002100415,0.026998669,1.4702722e-06
8.376636e-05,0.0019109207,0.0186778,-2.3155988e-05
8.310646e-05,0.0021431237,0.016525716,1.672883e-05
8.3090104e-05,0.002148233,0.018245079,-1.3309488e-05
8.0843995e-05,0.0020697783,-0.0010579824,1.9092433e-05
7.900241e-05,0.0019957046,-0.029100895,4.354883e-05
7.895989e-05,0.001906767,-0.018607736,-7.590715e-06
7.394248e-05,0.0019185682,-0.01575458,-1.2018036e-05
7.257899e-05,0.0018410153,0.021117866,8.070218e-06
7.1383605e-05,0.0023052087,-0.0067726225,-3.2922933e-06
6.956629e-05,0.0012335735,-0.0018273294,1.478338e-07
6.594439e-05,0.0017040332,0.018589914,3.882869e-05
6.590882e-05,0.0017252803,-0.05697155,6.193311e-06
5.7166046e-05,0.0015034581,-0.037706703,-2.7245771e-06
5.630408e-05,0.0014341392,-0.049691677,-2.0217465e-05
5.430137e-05,0.0012832737,-0.004518844,-4.016235e-06
5.329356e-05,0.0012928657,-0.016788185,1.0465731e-05
5.3258264e-05,0.0013111662,-0.00426811,-6.83388e-06
5.324991e-05,0.0013789276,0.0003065318,1.068533e-05
5.2576906e-05,0.0013571675,0.010202169,1.6698577e-05
4.5882512e-05,0.0011931938,-0.023276746,-1.7120734e-05
4.3587595e-05,0.0011271853,0.018239558,1.2889446e-05
4.3585234e-05,-0.00084243575,0.01882863,1.7596793e-07
4.0190545e-05,0.0009505864,-0.022642016,1.0467421e-05
3.81978e-05,0.0009837594,-0.00444448,-1.16732335e-05
3.8182894e-05,0.000965981,0.038788587,-7.087962e-06
3.489203e-05,0.0008867809,-0.019040793,8.451858e-06
3.4790944e-05,0.0009176225,-0.00025120378,-4.9386067e-06
3.4781577e-05,0.00097473926,0.057606697,-3.9303222e-06
2.9459952e-05,0.00064826926,0.037656307,6.6855146e-06
2.8558701e-05,0.0008217746,-0.001439482,1.6395323e-06
2.8550967e-05,0.0007014427,-0.012971222,7.668031e-06
2.5143167e-05,0.0005633325,0.026512384,-8.437398e-06
2.5128145e-05,0.0006454068,0.03726667,-7.4376385e-07
2.5010691e-05,0.00041767175,0.020851374,2.300683e-06
2.4474884e-05,0.0006188488,0.059002697,-3.014554e-06
2.0612984e-05,0.00042788155,0.00034928322,-3.668374e-06
2.0249448e-05,0.00051593326,0.023491621,2.2985819e-06
1.9924402e-05,0.00055948895,0.011458099,1.3547342e-06
1.787339e-05,0.000416951,-0.0023192167,-2.7015324e-06
1.7849521e-05,0.0004534862,-0.025725186,2.511844e-06
1.77896e-05,0.009323833,0.009664416,1.4128421e-08
1.7757886e-05,0.00045079505,0.00668329,-3.3070767e-06
1.7451513e-05,0.00044765632,-0.002936244,-1.6429574e-06
1.7186427e-05,0.00039027235,-0.048546076,3.278388e-06
1.6876855e-05,0.0004342679,0.0115965605,6.1938414e-07
1.3650573e-05,0.00034837727,0.0018706322,3.4978507e-06
1.3638949e-05,0.00039656114,0.006308198,3.0146003e-07
1.353619e-05,0.00030524502,0.0018781424,-2.7326478e-06
1.3353306e-05,0.00036331548,0.017309308,1.3748078e-06
1.32374025e-05,7.069255e-05,-0.008505702,-1.4282795e-06
1.1503328e-05,0.00022287383,-0.007707,2.2804145e-06
1.145019e-05,0.00029036912,0.029127479,-9.983337e-07
1.1213736e-05,0.0002808884,-0.035238087,1.1401066e-06
9.168891e-06,0.0002466875,-0.008097231,-4.0346367e-06
9.1682705e-06,0.00021469472,0.024125695,4.7860385e-07
7.881832e-06,0.0001929018,0.029762309,1.2699109e-06
7.879471e-06,9.329199e-05,0.028781116,3.1338067e-07
7.5435337e-06,0.00016204796,-0.017565161,1.4157754e-06
7.264299e-06,0.00018722871,0.017383099,-2.5370716e-06
6.1419832e-06,0.00011207537,-0.014518142,-1.3063324e-06
5.9905497e-06,2.3778663e-05,0.01638034,1.2059866e-07
5.9829467e-06,0.00015911259,-0.026721016,1.6045263e-06
5.2496785e-06,0.000121323086,-0.013675332,6.038334e-07
5.090261e-06,2.8097904e-05,0.022559643,-5.26406e-08
5.088416e-06,0.00015847187,0.034899056,-1.462908e-07
4.806507e-06,0.00013649318,-0.037524357,-1.4905054e-06
4.8018705e-06,0.00014064311,-0.030385643,-3.9613246e-07
3.432332e-06,8.342716e-05,0.022168756,6.1382485e-07
3.4274146e-06,0.00013976035,0.016290009,-3.4464506e-07
3.1503964e-06,9.99097e-05,-0.075966895,-4.0549773e-07
2.6636337e-06,8.720245e-05,-0.019652009,5.032953e-07
2.404504e-06,6.2218365e-05,-0.0211792,7.044371e-07
2.3960074e-06,5.448689e-05,-0.011109635,-9.0061934e-07
2.2537713e-06,2.2494445e-05,-0.0035659075,-4.3802703e-07
2.0618957e-06,0.00011314412,-0.009963036,-3.9166449e-07
2.0582434e-06,-3.4211684e-05,0.023017883,1.2853334e-07
1.8561316e-06,-1.7026205e-05,0.022040606,-7.025822e-08
1.079251e-06,-5.4670563e-05,-0.024648786,3.023267e-07
1.0777932e-06,0.00020188832,-0.0021194816,-2.153004e-07
8.929766e-07,3.4449607e-05,0.0405097,-3.5844613e-07
8.913916e-07,4.2061856e-05,-0.0012152195,1.367944e-07
6.796298e-07,1.7524713e-05,0.025789112,2.981888e-07
                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         

==> csv_files/filter_n5_m0_meancoefs.csv <==
sigma,f,b,means
1.0,1.0084429,0.0038424134,-0.23090887
0.41858348,1.0002292,-6.4730644e-05,-0.058282573
0.41858348,1.0000021,-6.072223e-07,0.073960654
0.29734164,1.0000671,1.21593475e-05,0.08683574
0.2708489,0.6171298,-0.22913122,-0.14180815
0.25869584,1.02359,0.0017217994,-0.020333722
0.21876557,0.99949735,-0.00028038025,0.01615018
0.21876541,0.99977785,0.0002169609,0.056982223
0.18781121,0.9981137,0.00027525425,0.007615416
0.18781108,1.0008285,-0.00013935566,0.02373101
0.17933916,0.9978287,-1.4781952e-05,0.011880168
0.16937813,0.9967712,-0.0002629757,0.026329046
0.16636106,0.9964361,0.00010442734,-0.023664681
0.14676404,0.99271744,-0.000110030174,0.0337424
0.14676352,0.99270576,2.348423e-05,-0.018690469
0.14565647,0.9923993,-0.0001244247,-0.028050937
0.1436126,0.991864,3.385544e-05,-0.020056764
0.13390763,0.9883307,-0.00044238567,-0.009635497
0.13390727,0.98834324,-0.0003502369,0.027780974
0.12763377,0.9854561,8.749962e-05,-0.0056659365
0.122337684,0.98250234,-1.579523e-05,-0.022536466
0.12086147,0.98161256,0.0008120537,0.031875625
0.11581074,0.9778176,-0.0013923645,-0.01658372
0.11581005,0.9784047,8.684397e-05,0.016752101
0.11007946,0.9732745,-0.00016099215,-0.0034952748
0.10941231,0.9724996,-3.0398369e-06,0.02554052
0.10941145,0.97255176,-0.000116467476,0.05214748
0.10928965,0.9723628,-4.273653e-05,0.024539119
0.10215583,0.964589,-5.4448843e-05,-0.027141742
0.10215501,0.9643064,5.209446e-05,0.018567797
0.09896826,0.96066153,8.869171e-05,-0.012120574
0.09599986,0.9558215,-0.0006131232,0.0121069355
0.09538152,0.9553123,-8.672476e-05,0.042244688
0.094716474,0.9542844,-1.9311905e-05,0.027009698
0.09361517,0.9524953,-5.2154064e-05,-0.042565193
0.09178605,0.9493754,0.00012946129,0.009173781
0.09178578,0.9495672,0.00054097176,-0.008092225
0.08730904,0.94120175,-0.00029438734,0.0011293299
0.08675477,0.9399706,7.0914626e-05,0.035235118
0.08635737,0.93915856,-0.00015375018,-0.018196914
0.08635707,0.9391625,-0.00045979023,-0.03033961
0.08180818,0.9290983,-3.4928322e-05,-0.008825153
0.081478715,0.9282958,-3.0040741e-05,0.018149745
0.08147812,0.92822737,2.592802e-06,0.008859789
0.0804745,0.9258077,0.0009099245,-0.009174493
0.08047437,0.92585677,0.00010383129,-0.0078265825
0.07813593,0.9197339,3.33786e-06,0.029881313
0.07773202,0.91875345,0.0004331544,-0.0028719876
0.07677136,0.9160714,-0.0002309531,0.007282483
0.07563048,0.91267973,-0.00025331974,-0.036596715
0.07483186,0.9102713,0.00026202202,0.037503857
0.07483133,0.9103908,3.5762787e-07,-0.004069891
0.07126872,0.89899856,-8.2314014e-05,-0.015884994
0.07097101,0.89849263,-0.0043601915,-0.004119692
0.07097087,0.89804995,0.0001912117,-0.020264668
0.070842735,0.89751095,3.683567e-05,-0.03503605
0.07074175,0.8971438,-0.001052022,0.034800425
0.06881537,0.8903861,-0.0011186711,0.0065334183
0.068571575,0.8901234,0.0012268424,-0.006067521
0.06710109,0.8838997,-0.00043834746,-0.0097762365
0.06710065,0.8838923,0.00044614077,-0.029169569
0.066839494,0.882884,-5.9604645e-08,-0.0030485569
0.06683919,0.88289106,-6.556511e-05,0.026677897
0.06554046,0.8790375,0.0013500452,-0.002312344
0.06506794,0.87650895,0.004128635,-0.038882352
0.064762436,0.87451965,-0.00014901161,-0.007280008
0.06350403,0.8688631,-8.756295e-06,-0.012314615
0.062656574,0.8644648,0.0012080669,-0.0061092363
0.0620609,0.8631203,-0.00050365925,-0.0015495429
0.062060148,0.86265236,-0.00069731474,0.013363606
0.060463022,0.8554877,-0.011954278,0.01400247
0.059616555,0.8513039,-0.0021550655,-0.0035250057
0.05961612,0.8513946,0.00011396408,-0.0024310425
0.05916556,0.84906393,0.00011789799,-0.0077346037
0.059111405,0.8487207,3.6418438e-05,-0.0032015196
0.05889108,0.8476601,3.926456e-06,-0.0061202687
0.058890805,0.8476534,3.4213066e-05,0.008472308
0.058559116,0.84606594,0.0002835989,-0.0061987774
0.0578697,0.84240407,6.0141087e-05,0.0017527451
0.05667601,0.83619106,-8.252263e-05,0.007969857
0.05667581,0.8361509,0.0016272925,-0.03587596
0.05632241,0.8342603,5.9619546e-05,0.0032982035
0.056322016,0.83422804,2.2351742e-08,0.009029054
0.05579604,0.83156717,-0.00045716763,-0.00084011635
0.055150535,0.8276708,-0.00016336888,-0.011384124
0.05462972,0.8248366,-0.002799511,-0.008883446
0.05443417,0.82375187,-7.289648e-05,-0.00086301734
0.053764146,0.8198012,0.0006059408,-0.0036912947
0.052706312,0.8133831,2.2411346e-05,0.008813813
0.052705765,0.8134065,2.1278858e-05,-0.0013025828
0.052355964,0.8113409,-0.00021931529,0.0015620037
0.0523558,0.8110811,4.029274e-05,0.007830392
0.051445093,0.8045675,0.0008420944,0.0010239511
0.051118508,0.80339026,6.484985e-05,0.0109332865
0.05074892,0.8010115,2.4199486e-05,-0.010305531
0.050618414,0.8006865,-0.0019147992,0.012583721
0.05061803,0.8001875,-7.665157e-05,0.0085855955
0.049969062,0.79510266,-7.081032e-05,-0.00021579649
0.049950477,0.7957771,4.1037798e-05,0.0084559135
0.04957922,0.7933319,-0.00011920184,-0.0022968627
0.04908816,0.78990346,0.0001052022,0.0032392815
0.0490877,0.78986084,0.00045597553,0.003242137
0.048860136,0.78819734,-0.00014936924,-0.005729177
0.048785098,0.78843284,-0.0068332553,0.0056265374
0.048182547,0.78364664,-0.0010374486,-0.0050256057
0.048182,0.78364587,-0.00019288063,-0.01466962
0.04753381,0.7791309,0.00093472004,-0.0054037566
0.04753325,0.77904195,4.684925e-05,0.019522307
0.046977207,0.7748352,-0.0005339384,0.0025824895
0.04689373,0.7746127,-0.00058054924,0.005090965
0.04685152,0.77393407,0.00042411685,0.0015943618
0.046243913,0.7695123,9.75132e-05,0.008443731
0.04542125,0.7633097,-0.00030380487,-0.0071290256
0.045420885,0.76329404,0.00047409534,0.01147756
0.04461261,0.75599456,-0.00021886826,-0.0008845065
0.044612132,0.75701684,5.4240227e-05,-0.017408386
0.04426753,0.7543605,0.00046253204,0.011787466
0.044146806,0.753358,9.599328e-05,-0.00081163505
0.04406633,0.7526948,-2.5331974e-05,-0.00821558
0.044066038,0.7527561,0.00020807981,0.0056433054
0.043878768,0.7510917,0.00010204315,-0.0013926653
0.043878008,0.75116813,2.7101487e-06,0.011235542
0.04373572,0.75016034,-0.0009419918,0.013897705
0.04340002,0.747279,2.7813017e-05,-0.0075952644
0.043284003,0.7463927,-0.00025367737,-0.004164442
0.0428762,0.7430717,-4.0590763e-05,-0.0127756875
0.042875938,0.74298126,1.7106533e-05,-0.009639416
0.04239665,0.7389327,2.360344e-05,0.005956555
0.042278912,0.73797613,-1.2814999e-06,-0.0036496753
0.042278454,0.7381016,-5.030632e-05,0.007569428
0.04208709,0.7363785,0.00022184849,-0.004509777
0.041935176,0.73517144,0.00017988682,0.008776119
0.041463528,0.73096424,-7.041171e-05,0.011484018
0.04146281,0.7309949,-0.00017029047,-0.003771883
0.04125378,0.7289456,0.0004428625,-0.0056452067
0.041240815,0.7290008,0.00014474988,0.016237134
0.04080412,0.72527325,-0.002802115,0.0012998314
0.04080376,0.7251493,0.00037133694,-0.0043946356
0.040748138,0.72464925,2.0980835e-05,0.0029579268
0.040324185,0.720867,2.849102e-05,-0.0027066362
0.039965097,0.71772045,0.00020360947,0.009848852
0.039941043,0.7178267,-5.9366226e-05,0.0004201014
0.03948992,0.7131506,5.3048134e-05,0.0024717802
0.039410014,0.71255153,0.00072062016,0.0049820784
0.039409798,0.7126753,0.0016190559,0.0059598284
0.03899462,0.7087467,-0.0021814108,-0.0056060194
0.038938276,0.70806855,-0.00035357475,-0.006640497
0.038655214,0.705053,0.0022205412,-0.0015859243
0.03865498,0.7052275,-0.00013566017,0.009788716
0.038531814,0.70415103,0.00046648085,-0.012331026
0.038499773,0.70418334,0.00020825863,-0.0029834167
0.038177326,0.7009354,-0.00040912628,0.0034605681
0.038150262,0.7031554,-1.218915e-05,0.00011493189
0.03814947,0.70046735,-0.00013657729,-0.0075871847
0.037811823,0.69731444,4.1902065e-05,-0.002532304
0.037794672,0.6972391,-0.0055573583,-0.005006067
0.03767066,0.69592196,0.00052046776,0.0024863689
0.037524678,0.6944487,4.7385693e-05,-0.0064653493
0.037310306,0.6923712,0.003316462,-0.005030868
0.037310228,0.6922456,0.0012258291,-0.002948848
0.036954004,0.6888901,-5.1259995e-06,-0.0033179729
0.03695317,0.68888116,0.000698328,0.007184051
0.03688365,0.6884313,0.0005851984,-0.007903779
0.036882795,0.68816614,1.9997358e-05,-0.0030186553
0.036628403,0.68520707,0.0003951341,-0.004728466
0.036444277,0.6836712,-0.00029999018,0.0034720195
0.036444105,0.6835828,0.018116713,-0.010187137
0.03601187,0.6792761,-0.00028455257,0.0024372402
0.03596083,0.6787344,8.754432e-08,-0.010551534
0.035890404,0.6779288,0.00044298172,0.0020138458
0.03589009,0.67795503,1.7002225e-05,0.0032793658
0.035741106,0.676393,-2.6464462e-05,-0.005280764
0.03568474,0.67588216,2.8818846e-05,0.0105392095
0.0352641,0.67164993,-0.0007426441,-0.006331685
0.03521931,0.67064655,0.0015533566,-0.00215385
0.03496157,0.668144,-5.9604645e-05,0.0052349754
0.034960873,0.6683257,-0.0005466342,0.009160513
0.03495711,0.66811275,-0.0004775524,-0.004154137
0.034618687,0.66453373,-4.5850873e-05,-0.008635352
0.034512576,0.66339445,3.7133694e-05,0.013038249
0.03451235,0.6633967,-4.386902e-05,0.010674102
0.034422617,0.6625172,-0.0007753968,0.0073958356
0.03408672,0.65876836,3.695488e-06,0.008043048
0.03408646,0.6586794,0.00035868585,-0.0028495747
0.033995483,0.6577928,0.0006906986,0.01276696
0.033936694,0.65726393,-0.00016641617,-0.0023565108
0.033936467,0.6576429,-0.008590937,-0.0060050874
0.03369484,0.65452594,5.105138e-05,0.0076704132
0.033533882,0.6532004,0.00079494715,0.00047503875
0.033444267,0.6512778,-0.0008814335,0.011288934
0.033035796,0.6469652,-6.4373016e-05,-0.0024239272
0.032673262,0.64295536,-5.9247017e-05,-0.004226844
0.032594923,0.6428621,-0.00031363964,-0.0007908228
0.03259431,0.64199835,-0.00011742115,0.004215966
0.032321956,0.6389339,4.9710274e-05,-0.0035693264
0.032321744,0.6387903,1.50203705e-05,0.0011619825
0.03230771,0.63888425,-0.001967758,0.0032363578
0.03226902,0.6391925,-5.221367e-05,-0.00060757104
0.03216214,0.6371401,-0.00024449825,-0.0067958846
0.03198165,0.63496864,0.0002859831,-0.004734
0.031981118,0.6348333,0.00037896633,-0.007348936
0.031873588,0.63339615,0.0007533431,0.013764281
0.031855606,0.63344824,0.00092995167,-0.010998193
0.031577807,0.6301622,0.00032317638,-0.0087697655
0.031577468,0.63013923,-0.0005772114,-0.0033608268
0.031475898,0.62899125,2.3514032e-05,-0.0016658248
0.031412285,0.62815833,0.000114262104,-0.0071590384
0.03141226,0.62813735,-4.887581e-05,-0.0041481694
0.031253755,0.62615347,-0.00010380149,-0.0066442126
0.031101644,0.6247667,0.0011005998,-0.0037230428
0.031070927,0.6241538,0.00016885996,0.0011417199
0.030971274,0.62284344,0.0003092885,-0.009172507
0.030847583,0.6219737,0.011238217,0.0064045778
0.030847248,0.6216565,-0.0005580187,0.008312924
0.030790316,0.6207546,-0.00015839934,-0.011499451
0.030547583,0.6177735,-1.5720725e-05,-0.0021844867
0.03051623,0.61719036,-0.0004593134,-0.0021045026
0.030495351,0.6175359,-0.0001680255,-0.006113254
0.03017,0.6132175,9.262562e-05,0.007717889
0.030169394,0.6135325,-0.00013297796,-0.008436712
0.029824628,0.60739344,0.00012242794,0.0031420826
0.029723542,0.60651445,0.000104904175,0.011363813
0.02971322,0.60742337,6.16312e-05,-0.0032492867
0.029578615,0.6057886,0.00016158819,0.0024031969
0.029578194,0.60471284,-0.0011724234,-0.0003738274
0.02951673,0.60499656,2.1755695e-06,0.0037486688
0.029471317,0.6043411,-0.00019824505,-0.0037706008
0.029413277,0.60291713,0.0001128912,-0.000796639
0.029412678,0.603763,-0.0017545819,0.0037603546
0.029347138,0.6028737,-0.0010324717,0.0095746815
0.029183356,0.6008391,-0.00017076731,0.00023359667
0.029066982,0.599306,6.54459e-05,-0.0020943915
0.029021665,0.59845906,-0.00039291382,0.01823683
0.02901892,0.5987648,0.00032855943,-0.010457412
0.029018173,0.5986984,-4.2140484e-05,0.005345652
0.028959911,0.5976844,-0.00028192997,-0.005068269
0.028579764,0.5928504,0.002352953,0.009095481
0.028470267,0.5914859,3.5881996e-05,-0.0072899386
0.028469881,0.59146965,1.8656254e-05,0.00024312026
0.028377123,0.5898608,-8.404255e-05,-0.0014741978
0.028370302,0.59014416,-0.0003452003,-0.010002501
0.028309455,0.589492,-3.9488077e-06,0.0063522514
0.028302636,0.58924764,0.00031983852,0.0064146817
0.02830186,0.58936673,0.00020098686,0.002800773
0.028073102,0.58635855,-0.0004272461,0.0019989936
0.028035434,0.5860147,0.0007612705,-0.0043837824
0.028018754,0.5857186,-0.00029197335,-0.0014178418
0.027845865,0.58338076,-0.0005776435,0.0025709101
0.027696995,0.58111215,-0.00018942356,-0.0056253257
0.027696706,0.5810037,-8.225441e-06,-0.0068205385
0.027627675,0.58024406,-0.0005899668,-0.0011304582
0.027627194,0.5804102,2.2910535e-05,-0.0008674977
0.02757916,0.57972515,0.00016969442,0.011628682
0.027366431,0.57702875,0.0,0.0016369226
0.02733657,0.5749947,-0.0011663437,-0.0015704953
0.027336195,0.5765757,0.00013509393,0.01053532
0.027122272,0.57360744,-0.00010728836,0.00060498185
0.026918586,0.5704504,0.0005493164,-0.008109053
0.026917946,0.5709449,0.00025337934,0.006862865
0.026610347,0.56665695,0.0006260127,-0.013335124
0.026600668,0.566664,-9.679794e-05,0.007887834
0.026507052,0.56526744,-3.3101067e-05,0.0014051445
0.026401576,0.5633531,6.16312e-05,0.0019286154
0.026401144,0.56362927,4.9695373e-05,0.0053764023
0.026332678,0.56302005,0.0012235641,0.0039588423
0.026265,0.56193566,-3.2890588e-05,0.001917991
0.026133604,0.55972695,0.00017213821,0.0048664454
0.026104253,0.5593774,-0.0040723085,0.0028862194
0.026103554,0.5595591,0.0011399388,0.003414929
0.025875682,0.55640006,-0.0003142357,-0.008543417
0.025875418,0.5561258,0.00037698448,-0.0018548967
0.025786523,0.55517507,0.0013561249,0.005066357
0.025786523,0.5552537,0.00024437904,-0.000558857
0.02570093,0.5540927,0.0006506294,-0.002012606
0.025656268,0.553316,0.0005361438,0.0016672873
0.025599036,0.55252886,-0.0005276203,0.0056261085
0.02539897,0.5497858,0.00043141842,0.001525982
0.025379287,0.5493416,4.506111e-05,0.008886405
0.025378788,0.54929215,0.000987649,-0.0047186753
0.025245026,0.547732,7.246435e-05,-0.00019006609
0.025244743,0.54717624,7.05719e-05,-0.011890465
0.024916565,0.5426361,0.000112783164,0.0016881351
0.024889847,0.5422214,0.000101685524,-0.007376911
0.024803974,0.5411666,-0.0001577735,0.0004997127
0.02480372,0.5410206,4.7028065e-05,-0.0059810667
0.024738653,0.5399064,0.003210783,0.0006621356
0.024732517,0.5392849,6.568432e-05,-0.0027950855
0.024604002,0.53838855,-0.0002975613,-0.00042746938
0.02454176,0.5370041,0.00014042854,-0.0027960113
0.02454083,0.53696966,0.0,0.0009806765
0.024456093,0.53576237,-0.00029414892,-0.0007861858
0.024410142,0.5351722,-0.0006342381,-0.0032151928
0.024409132,0.5352839,0.0005213022,-0.002927789
0.02440895,0.53503495,-8.547306e-05,-0.0015917548
0.024365123,0.5347192,-0.00024604797,-0.0017127909
0.02424616,0.5324291,-1.7523766e-05,0.005016071
0.024245808,0.5326117,-0.00057029724,0.002541785
0.024087943,0.53029746,-0.0053592324,-0.003686132
0.023997994,0.5290996,0.00081658363,0.002855822
0.023901159,0.52631885,0.010538578,0.002489419
0.023900772,0.5276393,5.8442354e-05,-0.0021113176
0.023676977,0.52358973,-7.236004e-05,-0.0025025685
0.023614977,0.52325076,-5.90086e-06,0.0039042938
0.023420924,0.520102,0.00048788544,-0.0010288066
0.02342065,0.5202812,-0.002755344,-0.002069945
0.02331119,0.5186614,0.002655983,-0.0058944826
0.023310393,0.51826465,-0.0021309853,0.0033554349
0.023301048,0.5185917,-0.0023314953,0.00017249779
0.023274152,0.51815623,-0.0011701286,-0.0014197363
0.023035439,0.514151,-0.00015568733,0.00043696468
0.023035252,0.5138398,0.00012660027,0.004302195
0.022983786,0.51371366,0.0018064976,0.0014209718
0.022966195,0.51332283,-0.00037682056,-0.001997335
0.022817355,0.5111287,0.00018793344,0.0075178407
0.022816774,0.5107123,0.00050008297,0.0010105184
0.02281662,0.5108165,-0.0004583788,-0.0032392256
0.022738978,0.5095363,0.0016403496,-0.001617781
0.02270643,0.5095796,-0.0005325675,-0.0038011423
0.022540651,0.50654095,0.00030708313,0.0041330378
0.02250499,0.5062795,3.5971403e-05,-0.007900927
0.022454213,0.5050808,0.00014102459,-0.003788073
0.022453744,0.5046723,0.00016230345,-0.003906509
0.0223881,0.5045898,8.476898e-06,-0.0006177931
0.022313293,0.5031309,0.0013976097,-0.0056044036
0.022124441,0.50028497,-1.4901161e-07,-0.0022111144
0.022124037,0.5002212,-1.989305e-05,0.003207177
0.022049004,0.49903446,-9.024143e-05,-0.011257857
0.021858633,0.49595845,-0.0051655173,0.004821272
0.021853782,0.4951791,-0.0011359453,-0.0023153103
0.021853324,0.49495903,-2.3245811e-05,0.0004618896
0.021850504,0.49597105,9.703636e-05,-0.00044646388
0.021722589,0.4935446,-0.00035953522,-0.0021054875
0.021721903,0.49326384,-0.00010174513,0.00020261559
0.021596175,0.4919764,2.8332695e-05,-0.0016451137
0.021532733,0.491062,0.00055629015,-0.00072530546
0.021484371,0.48989764,-8.028746e-05,0.005827085
0.021484008,0.4891149,-0.008005738,-0.0028928202
0.021450112,0.4895846,-0.00010493398,0.005827621
0.021449361,0.48951253,-1.7762184e-05,-0.0012159997
0.021322353,0.487367,-0.00019416213,-0.0009381835
0.021257503,0.48605615,-0.0003080368,-0.001295073
0.021230802,0.48606122,-0.00083488226,0.0019994015
0.0212262,0.47588798,-0.00065517426,-0.00062256434
0.020989588,0.4818656,1.9311905e-05,0.0025984528
0.020986665,0.4803207,0.0029761791,0.005989509
0.020986348,0.4818732,0.003616035,-0.0013042017
0.020841748,0.47914833,-0.00071723014,0.002758013
0.02070414,0.4767161,4.078448e-05,0.006237837
0.02063753,0.47585118,0.0008895993,0.005527031
0.020617455,0.47475296,5.030632e-05,-0.0032349534
0.020576969,0.47487688,-0.00010251999,0.009620407
0.020576794,0.47497576,-0.0008151531,0.0055877334
0.020401826,0.4720645,-0.0010234118,0.0022242325
0.020388607,0.46809354,-0.00023108721,1.6620346e-05
0.020293213,0.47020534,-7.124245e-05,0.0005320431
0.020292848,0.47005314,-0.00011318922,0.010958962
0.020219762,0.4693819,-1.7136335e-05,-0.010517954
0.02021927,0.46919584,-0.00011730194,0.00086883863
0.020113677,0.46763617,-0.004235506,0.0018580109
0.020088537,0.4663127,-0.0018264949,-0.0009373374
0.019850232,0.4631092,0.0015272498,-0.002100397
0.019849809,0.46305293,-6.4373016e-06,0.008948819
0.019687261,0.46014065,6.3598156e-05,-0.0017076669
0.01968703,0.46025386,-0.0023713708,-0.0040140585
0.019612022,0.45893112,-0.00013299915,-1.1490934e-05
0.019608675,0.45844075,0.00049328804,-0.00716118
0.019452436,0.45614564,-0.00048404932,0.003414519
0.01940895,0.45540756,0.0008493066,0.0014469292
0.019406231,0.45489597,-0.000113248825,-0.0062750108
0.019405654,0.45491853,-7.510185e-05,-0.0009906461
0.019378047,0.45440593,-0.0019862205,0.0015001701
0.019150557,0.4505352,-0.0013831407,0.0052789175
0.01912171,0.45049858,0.0001887083,-0.005964672
0.019121615,0.4503542,-0.001480341,0.0014503116
0.01907922,0.4494396,-0.0025618076,-0.0030025218
0.018960068,0.44771832,0.00036855042,-0.0026895092
0.018959396,0.44761205,-0.0006865859,-0.0006586307
0.018866863,0.44597894,0.0021352768,0.0012532603
0.018810855,0.44495168,0.00020819902,-0.0022927122
0.018797982,0.44476247,2.014637e-05,-0.006970956
0.018797917,0.4446895,-9.384751e-05,0.004306016
0.018397631,0.43757686,0.00019836426,-0.003444633
0.018397303,0.43768048,-0.0019068122,-0.0021700351
0.018377315,0.43747142,4.6987087e-05,-0.0008329692
0.018345376,0.43685147,0.0010456443,-0.0012782044
0.018235983,0.4349033,0.00018262863,-0.00046086407
0.018181805,0.43256536,0.006304264,0.0031985394
0.018141842,0.43276364,-0.00011688471,0.00095851696
0.01814124,0.433223,-0.00010287762,0.0039595007
0.018070092,0.4312333,0.00029051304,-0.006068231
0.018021366,0.43104774,1.232326e-05,0.0014315617
0.017889874,0.4376041,-3.9964914e-05,-5.9894282e-06
0.017889092,0.42747325,-0.0011788011,0.0054289554
0.017722767,0.42520484,-0.00012540817,0.0012703
0.017651357,0.41845235,0.00048303604,-0.0033264847
0.017651048,0.4241116,-0.0001245141,0.0071152193
0.017543674,0.4222865,-0.00069591403,-0.0024493372
0.017524546,0.42206845,0.0001962483,-0.002386703
0.01745128,0.42062548,-9.518862e-05,0.0008738578
0.01743192,0.42031938,-0.0038852096,-0.0027824244
0.017431507,0.41992208,0.002159834,-0.001196841
0.01742839,0.4197421,1.8715858e-05,0.0041492544
0.017261075,0.41657102,0.00021505356,-0.0006700049
0.017179225,0.41560856,-0.003776908,0.0025781698
0.017144099,0.41489354,-4.4971704e-05,-0.00516323
0.017144063,0.41502872,0.00041056424,-0.0016186938
0.017047983,0.4133835,0.001725316,0.0060748123
0.016932357,0.41105258,-0.0015271902,-0.008736054
0.01693192,0.41154712,0.0,0.0005333423
0.016923694,0.41091397,-0.00011634827,0.005644377
0.016654044,0.40593344,-0.0012021065,0.0033911571
0.016614605,0.40510952,-0.00018531457,0.004880598
0.016589168,0.40237656,0.0001552701,0.00011151565
0.01653212,0.40181997,0.026788354,0.006422809
0.016531706,0.4030891,0.00022649765,-0.006041834
0.016521454,0.40326187,-6.5110624e-05,0.002724608
0.016453626,0.40181926,0.00011622906,-0.0013030134
0.016417695,0.40129524,-2.9802322e-06,-0.006413769
0.016417615,0.40097493,-0.00013959408,-0.0003675603
0.01629752,0.39775446,0.00021868944,0.0046078297
0.01629733,0.39866155,0.00017654896,-0.0016731381
0.016202345,0.39701852,-1.7166138e-05,0.0005095963
0.01610818,0.39557976,4.6372414e-05,-0.0012033802
0.015989143,0.39314613,0.00110358,-0.0034113033
0.01595237,0.393204,0.00017172098,-0.00018040714
0.015951876,0.39091423,-0.0027955174,0.00012606797
0.01588175,0.390996,0.00042325258,0.0043012644
0.01575923,0.38885844,0.00042694807,-0.0053722453
0.015631668,0.38596717,-0.0009165704,-0.0030580019
0.01559539,0.3815523,-0.018227816,0.0025426853
0.015594885,0.3856173,-4.2319298e-05,0.0018658822
0.015566852,0.38497853,0.002971232,-0.0009497822
0.015479373,0.3821803,-0.00010859966,-0.0013424705
0.015479139,0.3827902,-0.0032006204,0.003126548
0.015314054,0.38093534,0.0014001131,0.0001430119
0.015313707,0.38005716,-0.0001263246,-0.005583564
0.015241491,0.37893453,9.9505036e-05,0.0031515674
0.015157748,0.3769073,8.748472e-05,-0.0016725358
0.015060532,0.3752406,0.00018593669,-0.007094274
0.015052021,0.37487343,2.2217631e-05,-0.005227788
0.015009838,0.37424177,1.0728836e-06,-0.0040311944
0.014879765,0.3705245,-0.00016152859,0.0035377746
0.014607373,0.3663182,0.0005758181,-0.006010145
0.014591593,0.3659121,-2.503395e-06,0.004126597
0.014566436,0.36541253,-0.00059890747,0.002098691
0.014566181,0.36529166,-0.00015759468,-0.0008042917
0.014546477,0.36508924,-0.0001487732,0.0024863158
0.014514808,0.3642105,-1.7881393e-07,-0.0013630646
0.014514589,0.3642343,-0.00047971308,-0.001767532
0.014495618,0.36407283,-8.27387e-06,0.0005250174
0.014261295,0.35883945,0.001098007,0.0025483188
0.0142389,0.3598183,7.224083e-05,5.361205e-05
0.014196033,0.35740995,-0.00021123886,-0.00044812547
0.014195598,0.35731962,-0.00010871887,0.005258101
0.0141004175,0.35379845,-7.009506e-05,0.003290433
0.014075098,0.35571435,-0.00039863214,0.0011645217
0.014074627,0.35562238,0.00091040134,-0.00094277953
0.013886715,0.35158366,0.00020998716,0.0013364336
0.013886345,0.3518002,0.0020634234,-0.002329783
0.013848551,0.34829342,0.0021352768,-0.0031873921
0.013803504,0.3499806,7.1942806e-05,0.00059568486
0.013564187,0.345167,-0.00021457672,0.002217522
0.013388535,0.341293,-0.00025349855,0.0027126234
0.013380642,0.34130058,-5.2332878e-05,0.0016773328
0.013380267,0.34141105,-0.00032286346,0.003921371
0.0132807195,0.33906847,-0.0008736849,-0.00042584812
0.013210719,0.33753213,0.0010536909,-4.6619338e-05
0.013210394,0.33782595,0.0004696846,0.0064557428
0.013194732,0.33748552,-5.2154064e-06,-0.0017325146
0.013140667,0.33621362,2.3245811e-05,-0.0033451063
0.013140254,0.3354853,-5.221367e-05,-0.00069496885
0.013105529,0.33503267,-0.0025037527,0.00045807374
0.01307126,0.3314537,-1.1026859e-05,-0.002916603
0.013038882,0.3334871,0.00020602345,0.0014534944
0.012827087,0.32952031,1.0550022e-05,0.0063144187
0.012826988,0.32962197,-0.00012755394,-0.004640086
0.012812438,0.32950407,-2.7954578e-05,0.0016860649
0.012788492,0.3287441,-0.000107616186,-0.0022914365
0.012755006,0.32763964,-4.0650368e-05,0.0014161472
0.012682295,0.326737,1.1920929e-06,-0.0010437873
0.012579309,0.32442084,-0.0033824444,-0.0019098993
0.012572396,0.32378948,-0.007157862,-0.0018744112
0.012440848,0.32122415,-0.00017851591,-0.004031774
0.0123837115,0.32038537,-4.3816864e-05,-0.0027156866
0.012383595,0.32026842,0.0,0.0030052187
0.012342013,0.31916016,-5.5611134e-05,0.0022512912
0.012061561,0.31351334,-0.010104895,5.8682275e-05
0.012061289,0.31291485,0.0035982132,0.0015121453
0.012012386,0.31250048,-0.00067055225,0.004635527
0.011965239,0.3110862,-0.0039973855,-0.0014265396
0.011964858,0.31119058,0.00015163422,0.00036425292
0.011832785,0.3080882,-0.00040900707,-0.003071066
0.011832702,0.3086514,-0.00035449117,-0.0018859276
0.011754892,0.30650136,-0.0104010105,-0.002934239
0.011615465,0.30389568,0.0006671846,0.0012178591
0.011580501,0.30305436,-0.0025894046,0.0030639966
0.0115246875,0.30149052,-4.196167e-05,0.0018939909
0.0115049435,0.30071917,-0.0008479357,0.0033676778
0.011504912,0.30138448,0.0008214116,0.0017356918
0.011386239,0.29851294,0.0022271872,-0.0027867998
0.011269776,0.29628718,0.0003244877,0.0010505844
0.011225171,0.29487982,0.0001218915,-0.00046062985
0.01122489,0.2952314,-0.00010371208,0.0004281622
0.01105408,0.29116765,0.001142621,-0.0027414109
0.011053302,0.29143804,-0.0021769442,-0.0015385897
0.010721842,0.283367,-0.0004168749,0.0028972442
0.010692511,0.2833465,-0.00029057264,0.00020626157
0.010692133,0.28342125,0.00020945072,0.00047501293
0.01060864,0.2810644,3.9339066e-06,0.0010870415
0.010505236,0.27879876,-0.0008671135,-0.00356838
0.010504689,0.2791088,2.1159649e-05,0.0026354073
0.0104460195,0.27663985,-0.00026798248,-0.00031354258
0.010335398,0.2750235,4.9829483e-05,-0.0009575384
0.010155677,0.2711488,8.490682e-05,-0.0008827334
0.010075347,0.26922804,-0.037326455,0.0010164903
0.010075132,0.26834154,0.002874136,-0.0019334619
0.009918219,0.265066,-0.00012749434,-0.0008810775
0.0099145975,0.26528922,0.00038468838,-0.003445459
0.009914305,0.26466453,-0.0003644824,-0.001743708
0.009887233,0.26468763,0.00017065927,0.0041498817
0.009742511,0.2611992,6.595254e-05,-0.000617073
0.00968113,0.26007554,-9.536743e-07,0.0027461438
0.009619464,0.2589684,0.0016950369,-0.0036244967
0.0095657995,0.2577155,0.00026631355,-0.0021834527
0.00956548,0.25715736,-0.00043308735,0.0002975132
0.0094918,0.22124112,-0.008167267,0.00088456366
0.009212015,0.2323302,0.004630208,0.0011241786
0.008953722,0.23959592,-0.00038850307,0.0019104638
0.0089404825,0.24260007,0.000111460686,-0.0008554444
0.008776242,0.23891929,-0.00036883354,-0.0023513401
0.008776236,0.23903659,-0.00028204918,0.0025039653
0.008755267,0.2385995,0.0005477071,-0.0018562368
0.008361432,0.22903542,-4.6551228e-05,-0.0021027506
0.008308092,0.18017212,0.004049778,6.316502e-05
0.008307786,0.22812013,7.8856945e-05,-0.00042778967
0.008131321,0.22276208,-0.0007379055,0.0005101977
0.008130958,0.22350723,0.0007017851,0.0009444355
0.008104822,0.22265695,-0.00022482872,0.0020687992
0.008104622,0.2222964,0.0004194345,0.0024747544
0.007889174,0.21726,0.00061789155,-0.0009146085
0.007853669,0.21642032,-0.004394412,-0.00086900196
0.0078420425,0.21649061,-0.00011998415,-0.000393287
0.0074763237,0.20529303,-0.00010508299,0.0011831637
0.0072827823,0.19958079,0.00072586536,0.00026026115
0.0072826804,0.20199157,0.00042057037,0.0003053347
0.007052075,0.19610526,0.00021088123,-0.00044282107
0.007007501,0.19445008,0.0011086464,0.00015697085
0.0069357106,0.19385949,0.006264657,0.0008469432
0.0069356374,0.19266373,-0.0005236864,-0.0012432685
0.0068191574,0.189984,3.2782555e-07,0.0009689823
0.00666051,0.18007025,0.0005594492,0.001159135
0.006616146,0.18131186,0.00056654215,-0.0016060448
0.0066159205,0.18591557,-0.0002539158,-0.0006865261
0.00651661,0.18247534,-0.00026258826,-0.00078045187
0.006220988,0.1738431,0.0005054474,-0.0010607323
0.0062156064,0.175312,-0.00045277923,-0.0017166238
0.006215405,0.17519118,0.00012362003,-0.00043275434
0.0062008817,0.15480687,0.0074465275,0.0016907264
0.0060561374,0.17132565,-0.0007608533,-0.0009888742
0.005822632,0.16463484,0.008173257,0.0016462614
0.0057310234,0.15499644,-0.0022025108,-5.9908656e-05
0.005730553,0.16288283,-1.4856458e-05,0.00078783545
0.005519925,0.15730345,-0.00034964085,3.6665763e-06
0.0052951965,0.10230234,0.0032938719,-3.1240663e-05
0.005295066,0.14986995,-0.0020487309,-0.00013991333
0.0052552084,0.14848304,-0.001738131,-0.0018332116
0.0049953107,0.11320417,-0.0069009066,0.00033151408
0.004889307,0.13983871,0.0003528148,-0.0011474816
0.004854488,0.13805142,-0.0005733967,0.00090366404
0.004854025,0.13754167,0.0007710457,-0.00060746795
0.004693888,0.13282995,0.00097441673,-0.00051555625
0.0045409184,0.13058639,0.001198113,-0.0005259783
0.004535908,0.12805761,0.001151681,0.0008275756
0.0044362224,0.12556536,-0.0060460567,0.0013589659
0.0044360696,0.12438435,-0.00081038475,-0.00079504563
0.004360851,0.124603406,-0.0041251685,-0.0006062683
0.004360782,0.1251817,0.0013841391,-0.0016426538
0.0043370286,0.12532867,0.0013477951,-0.0009002168
0.0042293826,0.121511675,-0.0008240342,0.0013894463
0.004018653,0.116635524,-0.0011328608,-0.0007561358
0.003975807,0.07665647,0.0023407936,0.0009773336
0.003975655,0.11390382,0.0048418045,-0.0007644781
0.0038685116,0.100373454,-0.00087571144,-0.00017763166
0.0038682276,0.11134238,0.002123952,0.0016676064
0.0037358853,0.1068786,0.001983881,6.064383e-06
0.0036017234,0.09236188,-0.0026853085,0.00025233737
0.0036015806,0.1013864,0.0006772876,0.0005845861
0.0034299868,0.07236878,-0.0047956705,-0.00071320886
0.0034138164,0.09936632,0.0013308544,0.0007130038
0.0033028808,0.08459194,0.001994133,0.0002856482
0.0032794154,0.09543529,-0.0033328533,-0.0007487351
0.0031251798,0.0829815,3.3587217e-05,-0.0008937227
0.00307636,0.089333914,-0.0022374392,0.00060008466
0.002872983,0.07264706,-0.013450623,-0.00015925152
0.0028542571,0.081427224,-0.006334543,0.00021499887
0.0026659728,0.07754479,0.0013184547,-0.0004301807
0.0026657374,0.07574518,-0.0026013255,0.0009194358
0.0026022342,0.07101023,0.0010975599,0.00025018456
0.0024737753,0.072018996,-0.0010027587,-1.4502044e-05
0.0024736037,0.071806654,-0.0020582303,-0.0004473278
0.0023535793,0.06805619,0.00032436848,6.318573e-05
0.0021634789,0.06294037,0.0020073652,-0.00043927875
0.0021634728,0.06251956,-0.0017895997,0.0007336292
0.0020221919,0.058892872,0.0010438468,0.001044602
0.0019743254,0.055333234,-0.0020701885,0.0002917069
0.0019736637,0.0570453,-0.0064811707,0.00016871915
0.0019234159,0.0558307,0.0024453104,9.653402e-05
0.0019232722,0.055934895,0.0012652874,-0.00020574423
0.001857284,0.05316561,0.00031101704,-0.000380993
0.0017624948,0.05090388,0.005049795,0.0004402338
0.0017624879,0.0511871,-0.0017592907,0.00016357386
0.0017537185,0.04927891,0.0022773743,0.00014887705
0.0016738053,0.049008965,-0.002664566,2.6063362e-05
0.0016165413,0.046884555,-0.001570724,-0.0006896885
0.0016162975,0.04687331,-0.005871415,0.00041470368
0.0015559326,0.044971004,-0.002855271,-0.00048692315
0.0015301139,0.044471607,0.006213434,-0.00053234334
0.0015300106,0.043691274,0.00045233965,-6.685901e-05
0.0014616444,0.04022556,-0.0010867119,-9.4748895e-05
0.0014138501,0.04169669,0.0009430945,8.598156e-06
0.0014047306,0.040784758,-0.0019346774,-0.00013082723
0.0012966268,0.037280425,-0.0038197935,0.00022049989
0.001264573,0.03686243,-0.007619992,0.0002857117
0.0012179546,0.034204245,-0.0006773472,-3.2743286e-05
0.0012178684,0.035461448,-0.004269898,-0.00021393552
0.0011981422,0.034876868,0.004347503,0.00010531755
0.0011721594,0.03423637,0.0019220114,3.926459e-05
0.0011410505,0.033041764,0.0006278753,9.206347e-05
0.0011408882,0.03286237,-0.0035032034,0.00040520538
0.0010171862,0.02938584,0.00058841705,6.707764e-05
0.0010171786,0.025394544,0.0052978992,-0.000243595
0.0010167334,0.029581234,0.00049649924,-0.0005419943
0.0010046295,0.02922892,0.00012750179,-0.00011559047
0.00095137506,0.027608123,-0.00013664365,0.00038195637
0.00089910533,0.023828857,0.015732646,8.559669e-05
0.0008763093,0.025543423,-0.0015675724,0.0001877336
0.00086334074,0.02517186,0.00014980137,-1.5137544e-05
0.000863331,0.022815002,0.0033937693,0.00016201525
0.00085613976,0.024712143,0.000282228,-0.00014046057
0.0007115193,0.020672573,0.005890757,-0.00022663217
0.00071148976,0.020675851,-0.000359267,0.00011724041
0.00069941615,0.020348273,-0.0023677945,0.00011512623
0.00065486156,0.018547252,-0.0009841919,1.1950423e-05
0.00064433843,0.018616863,-0.002385199,7.983047e-05
0.0006367016,0.018556165,-0.00071045756,0.00018529422
0.0006347522,0.01810406,0.0012983307,0.0001079592
0.0006347309,0.018464046,0.0040006936,-4.106079e-05
0.00058636686,0.01708816,-0.003191471,0.0002657673
0.0005854496,0.016735258,0.001924932,0.00018414357
0.0005698583,0.014140772,0.0027899146,4.647326e-05
0.0005237802,0.015265392,0.0026188018,-0.0002318934
0.0005236392,0.015255219,0.0005583763,2.7481245e-05
0.00052362535,0.01532591,0.0034843385,-1.3588179e-05
0.0005044517,0.014694395,-0.0028351173,5.745352e-05
0.0004995319,0.014457246,0.0030055568,-2.2751512e-05
0.00049946434,0.010630966,0.0035665035,-0.0002862941
0.0004416667,0.011156662,-0.012293816,0.00013759473
0.0004394156,0.012676139,-0.0045665503,-0.00025990393
0.00043939677,0.0122033255,0.0025042295,1.2030953e-05
0.0004367463,0.012715258,-0.002333656,5.4735534e-05
0.00040788535,0.01185141,0.0028045326,-5.595689e-05
0.00037423198,0.011358239,-0.002143383,2.006395e-06
0.00037420166,0.010903816,0.003609836,-0.00014263956
0.00036058362,0.010600023,0.00057917833,-4.6186127e-05
0.0003605484,0.010511371,0.0015538111,4.5976245e-05
0.0003400885,0.009931034,0.0026274025,-2.2859002e-05
0.00033946108,0.009902826,0.0011110157,-7.903241e-05
0.0003394436,0.010028204,-0.0007754564,-1.0900589e-05
0.00033805319,0.009533808,-0.0069092065,6.8896084e-06
0.00033051916,0.009722085,0.0004426837,-1.238679e-06
0.00032762217,0.009461264,-0.0016192198,-0.0001430242
0.00030950757,0.0083335405,0.0041491985,7.448638e-05
0.0002828089,0.008366729,-0.016977455,-4.6080717e-07
0.00025726718,0.0075170426,-6.657839e-05,-2.2607204e-05
0.00025712073,0.0074436516,-0.0029652491,1.3829879e-05
0.00025694503,0.0074176416,-0.003701806,-5.4846732e-05
0.00025599162,0.0074395803,7.292628e-05,-0.0001380626
0.0002501453,0.007286812,-0.00046223402,4.3987857e-05
0.00024800436,0.0072185923,0.003957242,-7.990097e-05
0.00023205367,0.0067379326,0.006018311,-4.4819208e-05
0.00023198807,0.006769943,-0.0051100254,6.054625e-05
0.00023192263,0.006671032,0.000762105,4.760379e-05
0.00020762766,0.0060770656,0.007486701,-1.5164168e-05
0.0002076248,0.0060439236,-0.00062286854,-3.4579803e-05
0.00019995477,0.005859291,0.0033292323,-2.94666e-05
0.00018139272,0.0042804503,0.014964104,3.1672796e-05
0.00018093253,0.0049533453,-0.012072444,-1.7738968e-05
0.0001710159,0.004932979,-0.00067311525,8.180852e-05
0.00017095784,0.004978425,-0.00039704144,4.335578e-05
0.00016619032,0.004054938,-0.0035365522,9.182928e-07
0.00014982784,0.004370632,0.00828743,-5.4581644e-05
0.00013661571,-0.0034284575,0.00013792515,5.801577e-07
0.00013651783,0.0038821017,-0.0045868307,2.3277815e-05
0.00012589504,0.003618838,-0.0026653707,-1.1386587e-05
0.00012527275,0.00364486,-0.00029042363,8.128033e-06
0.00012523356,0.0033208192,-0.000628531,-1.943451e-06
0.000107407184,0.0031286974,-0.0011236668,-1.5231024e-05
0.00010099709,0.0018739438,-0.0034701824,3.182186e-05
0.000100952275,0.0028009214,0.007127762,4.4750805e-06
9.564494e-05,0.0027782233,0.009100199,8.035203e-06
9.4075425e-05,0.0027456274,-0.00012803078,-8.316199e-06
8.467162e-05,0.0014694605,-0.002539277,1.4723691e-06
8.376636e-05,0.002445571,-0.004381895,-2.3152576e-05
8.310646e-05,0.0024151844,8.547306e-05,1.673354e-05
8.3090104e-05,0.0023734134,0.004437685,-1.3307302e-05
8.0843995e-05,0.0023611211,0.0017163306,1.9080328e-05
7.900241e-05,0.0021962277,0.0013715029,4.355223e-05
7.895989e-05,0.0022793494,0.0047097206,-7.5887624e-06
7.394248e-05,0.0021773882,0.00062954426,-1.2017498e-05
7.257899e-05,0.002053004,0.0038214326,8.0670015e-06
7.1383605e-05,0.0014378844,-0.011941075,-3.2942262e-06
6.956629e-05,0.0020761683,0.0037513226,1.4619954e-07
6.594439e-05,0.0018131954,-0.0020799637,3.882786e-05
6.590882e-05,0.0020094453,0.00094783306,6.1973064e-06
5.7166046e-05,0.0016673533,0.003488332,-2.7239819e-06
5.630408e-05,0.0016469979,-0.0014253259,-2.0222064e-05
5.430137e-05,0.0014951561,0.00086927414,-4.018658e-06
5.329356e-05,0.001507703,0.0051543377,1.0464459e-05
5.3258264e-05,0.0015807959,-0.004885018,-6.8287795e-06
5.324991e-05,0.0015525791,0.004992515,1.0679805e-05
5.2576906e-05,0.0015397103,-0.0009802282,1.6699254e-05
4.5882512e-05,0.0013397333,-0.00198102,-1.7120961e-05
4.3587595e-05,0.001257299,0.00015208125,1.2887781e-05
4.3585234e-05,-4.5051598e-05,0.0008903742,1.7586576e-07
4.0190545e-05,0.0011865059,0.0011405945,1.0469783e-05
3.81978e-05,0.0011112806,0.004403889,-1.1673099e-05
3.8182894e-05,0.001113176,-0.018262267,-7.0859487e-06
3.489203e-05,0.001074285,0.0012337416,8.450824e-06
3.4790944e-05,0.0010053046,0.0031023622,-4.935789e-06
3.4781577e-05,0.0009696936,-0.011226594,-3.9315655e-06
2.9459952e-05,0.00086496514,0.0038488507,6.68433e-06
2.8558701e-05,0.0008588703,-0.0024282634,1.6400882e-06
2.8550967e-05,0.0008043482,-0.0020822287,7.668742e-06
2.5143167e-05,0.00075341994,0.0055075884,-8.436984e-06
2.5128145e-05,0.0006851558,-0.007104039,-7.443007e-07
2.5010691e-05,0.00082558894,0.0054137856,2.3015568e-06
2.4474884e-05,0.000711597,-0.00017975271,-3.013715e-06
2.0612984e-05,0.0006403024,-0.0006389618,-3.6679096e-06
2.0249448e-05,0.0005883074,-0.0008883476,2.2989425e-06
1.9924402e-05,0.0006797262,0.0044391155,1.35354e-06
1.787339e-05,0.00057935744,-0.010830462,-2.7018375e-06
1.7849521e-05,0.00051067054,0.0031847954,2.51071e-06
1.77896e-05,-0.0033275674,0.0034281686,1.3708347e-08
1.7757886e-05,0.0005108585,0.008109808,-3.306735e-06
1.7451513e-05,0.0005151711,-0.003751576,-1.6426709e-06
1.7186427e-05,0.00051183125,-0.0011309385,3.2783348e-06
1.6876855e-05,0.00023839713,0.002646938,6.198516e-07
1.3650573e-05,0.0004142499,-0.0021541119,3.4974732e-06
1.3638949e-05,0.00049842213,0.0026609898,3.0184373e-07
1.353619e-05,0.0003859657,0.0033750832,-2.732878e-06
1.3353306e-05,0.0003997361,0.0053123236,1.376029e-06
1.32374025e-05,0.00041084975,-0.00020426512,-1.4287473e-06
1.1503328e-05,0.00030983626,-0.0012176633,2.2798906e-06
1.145019e-05,0.00016462893,-0.009570718,-9.980515e-07
1.1213736e-05,0.00024144148,-0.0010131598,1.1409485e-06
9.168891e-06,0.00025948457,0.00022134185,-4.0357877e-06
9.1682705e-06,0.00024394256,0.00060108304,4.78332e-07
7.881832e-06,0.0002790827,-0.0027417243,1.2693246e-06
7.879471e-06,0.00022235858,-0.0014187321,3.1368208e-07
7.5435337e-06,0.00023433725,0.0027887821,1.4155422e-06
7.264299e-06,0.0002499015,-0.0049108267,-2.5375532e-06
6.1419832e-06,0.00017740579,-0.003835559,-1.3060677e-06
5.9905497e-06,-5.8483934e-06,-0.004455328,1.2067596e-07
5.9829467e-06,0.00014961154,-0.0021398067,1.6039367e-06
5.2496785e-06,0.00018763244,0.0020775795,6.0391073e-07
5.090261e-06,0.00031403673,-0.0065580457,-5.27829e-08
5.088416e-06,0.0004282054,0.0046651363,-1.462285e-07
4.806507e-06,0.00011265072,-0.00538671,-1.4902988e-06
4.8018705e-06,0.00013778619,0.005195141,-3.9600465e-07
3.432332e-06,9.272864e-05,-0.0017720461,6.1400226e-07
3.4274146e-06,0.00013140832,-0.0035842657,-3.4479135e-07
3.1503964e-06,5.8037607e-05,0.0009706691,-4.0540863e-07
2.6636337e-06,3.6715723e-05,-0.00022810698,5.0354066e-07
2.404504e-06,4.432516e-05,0.00073099136,7.042777e-07
2.3960074e-06,5.638889e-05,0.0049114823,-9.006331e-07
2.2537713e-06,7.831138e-05,0.0052136183,-4.3802976e-07
2.0618957e-06,6.217362e-05,0.0038743317,-3.9152548e-07
2.0582434e-06,0.00011362194,0.003419877,1.2838225e-07
1.8561316e-06,-0.00020144977,-0.0010506511,-7.0198624e-08
1.079251e-06,1.42741055e-05,-0.0049969554,3.022623e-07
1.0777932e-06,3.883254e-05,0.0072622895,-2.1524266e-07
8.929766e-07,3.0295976e-05,-0.005229473,-3.584253e-07
8.913916e-07,2.8345687e-06,0.007130027,1.3677243e-07
6.796298e-07,1.0732469e-05,-0.0013985634,2.9818838e-07


==> csv_files/filter_n5_m3_meancoefs.csv <==
sigma,f,b,norm_b,means
1.0,0.98946863,-0.008417759,0.6841315,-0.23087193
0.41858348,0.99999976,0.00047275424,0.6841315,-0.058273565
0.41858348,1.000748,0.0025622845,0.6841315,0.07397095
0.29734164,0.9989044,0.0010921955,0.6841315,0.08686158
0.2708489,0.6835279,-0.21375352,0.6841315,-0.14180174
0.25869584,1.0029662,0.0015530586,0.6841315,-0.02034789
0.21876557,0.9969431,0.0014891624,0.6841315,0.01616901
0.21876541,1.0019605,-0.003105402,0.6841315,0.05699587
0.18781121,0.9988045,-0.009519756,0.6841315,0.0076238224
0.18781108,0.9997347,0.006624609,0.6841315,0.023742856
0.17933916,0.99778956,0.003387332,0.6841315,0.011869805
0.16937813,0.9995084,-0.0034327507,0.6841315,0.026325272
0.16636106,0.99847233,0.010447502,0.6841315,-0.02366389
0.14676404,0.99124616,0.01352936,0.6841315,0.033736363
0.14676352,0.99416494,0.0012261868,0.6841315,-0.01869581
0.14565647,0.99781954,-0.0011484027,0.6841315,-0.028042795
0.1436126,0.9898897,-0.014318705,0.6841315,-0.020065585
0.13390763,0.9864339,0.008442581,0.6841315,-0.009634269
0.13390727,0.98918027,0.0013333559,0.6841315,0.027780188
0.12763377,0.9810927,0.0021160245,0.6841315,-0.005661611
0.122337684,0.98520565,-0.0065704584,0.6841315,-0.022544848
0.12086147,0.97909594,0.009695113,0.6841315,0.0318805
0.11581074,0.97757524,0.008263171,0.6841315,-0.016581926
0.11581005,0.9784523,0.0025594234,0.6841315,0.01675446
0.11007946,0.97042644,0.0007112026,0.6841315,-0.0035002416
0.10941231,0.9725702,0.008250892,0.6841315,0.025542656
0.10941145,0.96880966,0.00722906,0.6841315,0.052154355
0.10928965,0.9712968,0.003922984,0.6841315,0.024529641
0.10215583,0.9660483,-0.0025674105,0.6841315,-0.02713969
0.10215501,0.9678536,0.02577737,0.6841315,0.018554484
0.09896826,0.96069807,0.00625813,0.6841315,-0.01211726
0.09599986,0.9571393,0.0049406886,0.6841315,0.012106623
0.09538152,0.95523417,-0.021034718,0.6841315,0.04223543
0.094716474,0.95555615,0.018225864,0.6841315,0.027002808
0.09361517,0.9492662,-0.0033861697,0.6841315,-0.04255853
0.09178605,0.9483839,0.023223609,0.6841315,0.009157897
0.09178578,0.9495206,0.014247298,0.6841315,-0.0080957515
0.08730904,0.93995714,0.01444754,0.6841315,0.0011268158
0.08675477,0.942748,-0.01891151,0.6841315,0.035244238
0.08635737,0.93890244,-0.019549668,0.6841315,-0.018193588
0.08635707,0.93803436,-0.0036120415,0.6841315,-0.030335987
0.08180818,0.93187404,-0.018588424,0.6841315,-0.008821977
0.081478715,0.926587,0.00865671,0.6841315,0.018146336
0.08147812,0.9287308,0.0011172891,0.6841315,0.008863747
0.0804745,0.9232374,-0.012295783,0.6841315,-0.009177762
0.08047437,0.92548794,-0.009139895,0.6841315,-0.007824401
0.07813593,0.9226597,-0.0064019114,0.6841315,0.029879035
0.07773202,0.9174561,-0.02537825,0.6841315,-0.0028764398
0.07677136,0.9190153,-0.011880595,0.6841315,0.0072792233
0.07563048,0.9126495,0.030690908,0.6841315,-0.03659655
0.07483186,0.90494376,0.03343886,0.6841315,0.03750265
0.07483133,0.90766853,0.0029843897,0.6841315,-0.004073995
0.07126872,0.9040407,-0.0040651113,0.6841315,-0.015884206
0.07097101,0.9003485,0.017552018,0.6841315,-0.0041170563
0.07097087,0.89625925,0.010592818,0.6841315,-0.020261195
0.070842735,0.8975568,-0.0027490854,0.6841315,-0.03503398
0.07074175,0.8974133,-0.0046376586,0.6841315,0.034799777
0.06881537,0.89334226,0.0032700747,0.6841315,0.006532056
0.068571575,0.89151704,0.013668384,0.6841315,-0.006063739
0.06710109,0.8830352,-0.014258981,0.6841315,-0.009778716
0.06710065,0.88539153,0.00070118904,0.6841315,-0.029171443
0.066839494,0.8834384,0.008313179,0.6841315,-0.0030426525
0.06683919,0.8816718,-0.013891339,0.6841315,0.026675586
0.06554046,0.87818927,-0.009506077,0.6841315,-0.0023141233
0.06506794,0.8728419,0.01009357,0.6841315,-0.038875777
0.064762436,0.87958217,0.0032835603,0.6841315,-0.007283307
0.06350403,0.8729033,-0.011188388,0.6841315,-0.012326477
0.062656574,0.86463696,-0.01981306,0.6841315,-0.006105233
0.0620609,0.8649956,-0.023369133,0.6841315,-0.0015493471
0.062060148,0.8622506,0.03057219,0.6841315,0.013358297
0.060463022,0.8572253,-0.00537543,0.6841315,0.014002869
0.059616555,0.8536494,0.011616528,0.6841315,-0.003520335
0.05961612,0.8476349,-0.004383117,0.6841315,-0.0024344001
0.05916556,0.8437436,5.465746e-05,0.6841315,-0.0077333306
0.059111405,0.8467652,-0.0016132593,0.6841315,-0.003195456
0.05889108,0.84910697,0.012444019,0.6841315,-0.0061179083
0.058890805,0.849423,0.027032197,0.6841315,0.008473574
0.058559116,0.8477487,0.02877605,0.6841315,-0.0061989836
0.0578697,0.8447196,-0.020705614,0.6841315,0.0017570507
0.05667601,0.839555,-0.0210706,0.6841315,0.007972919
0.05667581,0.8317976,-0.002271451,0.6841315,-0.035877254
0.05632241,0.8321367,0.00066527724,0.6841315,0.0032942607
0.056322016,0.83424634,0.005100727,0.6841315,0.009032
0.05579604,0.8325989,0.010940909,0.6841315,-0.00084131234
0.055150535,0.82607394,0.013258934,0.6841315,-0.0113811735
0.05462972,0.82686174,0.0283449,0.6841315,-0.008882529
0.05443417,0.8243239,0.02902329,0.6841315,-0.0008633202
0.053764146,0.82187474,-0.00786984,0.6841315,-0.0036901997
0.052706312,0.8119905,0.033272862,0.6841315,0.008817947
0.052705765,0.81489235,0.022543848,0.6841315,-0.0012995489
0.052355964,0.8117013,3.8981438e-05,0.6841315,0.0015582307
0.0523558,0.8084184,-0.0005839467,0.6841315,0.007829893
0.051445093,0.8064544,0.010995328,0.6841315,0.0010275146
0.051118508,0.8033287,0.033805072,0.6841315,0.01093503
0.05074892,0.8002499,-0.029126108,0.6841315,-0.010302682
0.050618414,0.7987448,-0.0024814606,0.6841315,0.012581894
0.05061803,0.80125546,-0.024778306,0.6841315,0.00858246
0.049969062,0.7912571,-0.004885122,0.6841315,-0.000214664
0.049950477,0.79494965,-0.0074677467,0.6841315,0.008459484
0.04957922,0.7945262,-0.024524331,0.6841315,-0.0022978832
0.04908816,0.79376847,0.004166931,0.6841315,0.0032369418
0.0490877,0.7933836,0.03103201,0.6841315,0.0032382433
0.048860136,0.78656757,-0.016379744,0.6841315,-0.005726379
0.048785098,0.78703296,0.020650268,0.6841315,0.0056298086
0.048182547,0.7837694,0.0025160313,0.6841315,-0.0050269556
0.048182,0.78480774,-0.037763596,0.6841315,-0.014667098
0.04753381,0.7767969,0.027803093,0.6841315,-0.0054077683
0.04753325,0.78058475,-0.020720214,0.6841315,0.019518944
0.046977207,0.7702118,0.0017224252,0.6841315,0.0025842926
0.04689373,0.771799,-0.004420042,0.6841315,0.0050897845
0.04685152,0.77193487,0.033670068,0.6841315,0.0015905488
0.046243913,0.7688708,-0.0078789,0.6841315,0.008443202
0.04542125,0.76494867,-0.03734809,0.6841315,-0.007131359
0.045420885,0.7644688,-0.009367824,0.6841315,0.0114759095
0.04461261,0.75546014,-0.032719553,0.6841315,-0.00088336656
0.044612132,0.7552566,-0.038528085,0.6841315,-0.017411456
0.04426753,0.7572259,-0.006600946,0.6841315,0.011783345
0.044146806,0.75624406,0.00074756145,0.6841315,-0.00081158074
0.04406633,0.7512044,-0.0066468418,0.6841315,-0.008215784
0.044066038,0.7527187,-0.03492117,0.6841315,0.005642143
0.043878768,0.75095594,-0.01668775,0.6841315,-0.0013917842
0.043878008,0.7494996,0.01745826,0.6841315,0.011233771
0.04373572,0.7477219,0.023518205,0.6841315,0.013896454
0.04340002,0.74520326,0.0066814423,0.6841315,-0.0075927502
0.043284003,0.7470933,-0.040468752,0.6841315,-0.0041611576
0.0428762,0.734434,0.021912694,0.6841315,-0.012777892
0.042875938,0.7424268,-0.027203433,0.6841315,-0.009642353
0.04239665,0.7363858,-0.008651853,0.6841315,0.0059589054
0.042278912,0.73745567,0.021024466,0.6841315,-0.003649605
0.042278454,0.7388901,-0.025758505,0.6841315,0.007565873
0.04208709,0.73449045,-0.0076061487,0.6841315,-0.0045076613
0.041935176,0.73438966,-0.019384384,0.6841315,0.0087699825
0.041463528,0.7293725,-0.0064062476,0.6841315,0.011481738
0.04146281,0.73151475,-0.024176061,0.6841315,-0.0037717593
0.04125378,0.7246336,0.015996277,0.6841315,-0.0056420392
0.041240815,0.72613114,-0.0021606088,0.6841315,0.016235573
0.04080412,0.7252932,0.0058380365,0.6841315,0.0013001951
0.04080376,0.7244362,0.011461675,0.6841315,-0.0043894644
0.040748138,0.71961504,-0.024294674,0.6841315,0.002956591
0.040324185,0.7202486,0.0056761503,0.6841315,-0.0027057894
0.039965097,0.7169883,-0.0019868016,0.6841315,0.009849696
0.039941043,0.7176316,0.006798446,0.6841315,0.0004168289
0.03948992,0.71116924,0.0013642684,0.6841315,0.0024719876
0.039410014,0.7139335,-0.019291282,0.6841315,0.0049832207
0.039409798,0.7111854,0.016933918,0.6841315,0.005962635
0.03899462,0.70683265,0.02002161,0.6841315,-0.005604178
0.038938276,0.70914257,-0.034369886,0.6841315,-0.0066388636
0.038655214,0.7038772,0.0126824975,0.6841315,-0.0015868535
0.03865498,0.7057138,0.017954886,0.6841315,0.0097899
0.038531814,0.70512825,-0.0015289783,0.6841315,-0.012328632
0.038499773,0.70139396,-0.004097879,0.6841315,-0.0029840798
0.038177326,0.7006873,0.0053661764,0.6841315,0.003461536
0.038150262,0.7031168,-0.032500535,0.6841315,0.00011615769
0.03814947,0.6979119,0.010946989,0.6841315,-0.007586855
0.037811823,0.69647616,-0.022057623,0.6841315,-0.0025326791
0.037794672,0.69500405,-0.001565963,0.6841315,-0.005006702
0.03767066,0.6975956,0.013852268,0.6841315,0.0024886609
0.037524678,0.68958545,0.011205316,0.6841315,-0.0064650993
0.037310306,0.6866797,-0.014527842,0.6841315,-0.005031232
0.037310228,0.6945922,0.0034610033,0.6841315,-0.0029486124
0.036954004,0.683665,0.012969255,0.6841315,-0.0033168253
0.03695317,0.68856895,0.008915663,0.6841315,0.007180556
0.03688365,0.6876916,0.018145502,0.6841315,-0.007901861
0.036882795,0.6830277,-0.022787154,0.6841315,-0.0030195918
0.036628403,0.6859552,-0.008649513,0.6841315,-0.004726297
0.036444277,0.6808784,0.007924676,0.6841315,0.0034713983
0.036444105,0.6810333,-0.016564488,0.6841315,-0.010189622
0.03601187,0.67806584,0.043320835,0.6841315,0.002437906
0.03596083,0.6754851,-0.026231408,0.6841315,-0.010549692
0.035890404,0.67538834,0.01991427,0.6841315,0.0020153462
0.03589009,0.6769871,-0.010884404,0.6841315,0.0032818483
0.035741106,0.6807882,-0.021083176,0.6841315,-0.0052823056
0.03568474,0.67703784,-0.012399524,0.6841315,0.01053997
0.0352641,0.6710556,0.0067164004,0.6841315,-0.006333815
0.03521931,0.6711271,0.0053147674,0.6841315,-0.0021559626
0.03496157,0.6674432,0.010047674,0.6841315,0.0052344296
0.034960873,0.66960585,-0.02585575,0.6841315,0.009159569
0.03495711,0.6669674,-0.041846633,0.6841315,-0.004154795
0.034618687,0.6652873,0.004121691,0.6841315,-0.008636824
0.034512576,0.66105205,-0.031085491,0.6841315,0.013034425
0.03451235,0.66276205,0.021719098,0.6841315,0.010674519
0.034422617,0.6639193,-0.0008676648,0.6841315,0.007395653
0.03408672,0.65607613,0.016642004,0.6841315,0.0080420105
0.03408646,0.65772355,0.018072128,0.6841315,-0.0028486638
0.033995483,0.65591943,0.0023882687,0.6841315,0.012766812
0.033936694,0.6571749,-0.015268326,0.6841315,-0.0023541795
0.033936467,0.65670145,0.0001604855,0.6841315,-0.006003718
0.03369484,0.6521131,-0.0031582117,0.6841315,0.0076726303
0.033533882,0.6467867,0.017813742,0.6841315,0.00047988966
0.033444267,0.65083146,0.037722915,0.6841315,0.011289845
0.033035796,0.6449454,0.011074185,0.6841315,-0.0024239887
0.032673262,0.64261955,0.029319465,0.6841315,-0.004229197
0.032594923,0.6433164,-0.01602447,0.6841315,-0.0007910234
0.03259431,0.6332515,0.032777727,0.6841315,0.004217669
0.032321956,0.63972425,-0.0015706271,0.6841315,-0.0035687964
0.032321744,0.6375309,0.0054772496,0.6841315,0.0011630986
0.03230771,0.6387834,0.0008278489,0.6841315,0.0032380193
0.03226902,0.6351742,0.0077696443,0.6841315,-0.00060904276
0.03216214,0.6365213,-0.008755803,0.6841315,-0.006798021
0.03198165,0.63194,-0.018835992,0.6841315,-0.0047337245
0.031981118,0.6332361,-0.022807837,0.6841315,-0.007345965
0.031873588,0.63784456,-0.025436062,0.6841315,0.013763135
0.031855606,0.6359712,0.056565985,0.6841315,-0.010996617
0.031577807,0.62858313,-0.017121851,0.6841315,-0.008768856
0.031577468,0.6269111,-0.020760298,0.6841315,-0.0033611292
0.031475898,0.63100773,-0.011979505,0.6841315,-0.001666731
0.031412285,0.6285352,-0.031773716,0.6841315,-0.007157826
0.03141226,0.62832314,-0.0060245395,0.6841315,-0.004149002
0.031253755,0.62296623,0.014185563,0.6841315,-0.0066434527
0.031101644,0.6281858,0.005316071,0.6841315,-0.0037209138
0.031070927,0.62152576,0.012191623,0.6841315,0.0011406305
0.030971274,0.62319493,-0.026131153,0.6841315,-0.009173115
0.030847583,0.62509066,0.029754922,0.6841315,0.0064056274
0.030847248,0.6209046,0.050751634,0.6841315,0.008310137
0.030790316,0.6184079,-0.0110993385,0.6841315,-0.011504811
0.030547583,0.6155331,-0.008133754,0.6841315,-0.002184589
0.03051623,0.6113593,-0.012726545,0.6841315,-0.002105707
0.030495351,0.61510926,-0.0036950707,0.6841315,-0.006115553
0.03017,0.60515785,-0.009918928,0.6841315,0.007717496
0.030169394,0.60902506,0.019733401,0.6841315,-0.008433611
0.029824628,0.60743815,-0.02882272,0.6841315,0.0031425965
0.029723542,0.60907596,0.025081128,0.6841315,0.0113611575
0.02971322,0.602836,0.00668931,0.6841315,-0.0032507335
0.029578615,0.60463417,-0.011814356,0.6841315,0.0024028937
0.029578194,0.6066225,0.02999723,0.6841315,-0.0003769959
0.02951673,0.6074292,0.026230335,0.6841315,0.0037492737
0.029471317,0.60446674,0.00833869,0.6841315,-0.0037709314
0.029413277,0.6014717,-0.0016661137,0.6841315,-0.000797143
0.029412678,0.59968096,-0.0043485165,0.6841315,0.003759151
0.029347138,0.60549146,0.015515611,0.6841315,0.009572698
0.029183356,0.6004054,0.008195877,0.6841315,0.00023508957
0.029066982,0.59459794,0.033933282,0.6841315,-0.0020938811
0.029021665,0.5971811,-0.0032869577,0.6841315,0.018235685
0.02901892,0.59686106,-0.0068821907,0.6841315,-0.010454031
0.029018173,0.5984303,0.06937671,0.6841315,0.0053448947
0.028959911,0.5979825,-0.0028893948,0.6841315,-0.005070115
0.028579764,0.5942156,0.024382323,0.6841315,0.009095727
0.028470267,0.58819216,0.020170331,0.6841315,-0.007287251
0.028469881,0.59088784,0.043172,0.6841315,0.00024010114
0.028377123,0.58779496,-0.030207127,0.6841315,-0.0014751959
0.028370302,0.58951133,0.0014544725,0.6841315,-0.009998491
0.028309455,0.5885783,-0.023930132,0.6841315,0.0063530896
0.028302636,0.592051,0.014036834,0.6841315,0.0064130183
0.02830186,0.58781636,0.0020768642,0.6841315,0.0028019128
0.028073102,0.581139,0.001822412,0.6841315,0.0019964871
0.028035434,0.585128,-0.01845169,0.6841315,-0.0043845656
0.028018754,0.58089966,-0.045057297,0.6841315,-0.0014190337
0.027845865,0.58252317,-0.021899045,0.6841315,0.0025718736
0.027696995,0.5823526,-0.027742147,0.6841315,-0.005627858
0.027696706,0.5786579,0.028856725,0.6841315,-0.0068183215
0.027627675,0.58075804,0.014202416,0.6841315,-0.0011286217
0.027627194,0.57911015,0.0376786,0.6841315,-0.0008685218
0.02757916,0.57775784,-0.011037469,0.6841315,0.011629027
0.027366431,0.5719223,-0.03413123,0.6841315,0.0016379184
0.02733657,0.5723439,-0.0010062754,0.6841315,-0.0015689018
0.027336195,0.5787198,-0.032738328,0.6841315,0.010533452
0.027122272,0.5709486,-0.00077176094,0.6841315,0.00060515874
0.026918586,0.5707142,0.02268833,0.6841315,-0.008107979
0.026917946,0.56733274,-0.032263696,0.6841315,0.0068622944
0.026610347,0.5674438,-0.012157649,0.6841315,-0.013335507
0.026600668,0.56370866,0.015205026,0.6841315,0.007887914
0.026507052,0.5516868,0.046170235,0.6841315,0.0014069558
0.026401576,0.5620512,-0.028059125,0.6841315,0.0019295015
0.026401144,0.562183,0.0013817549,0.6841315,0.005375485
0.026332678,0.5612974,-0.027210236,0.6841315,0.003960655
0.026265,0.5266187,0.012577534,0.6841315,0.0019183663
0.026133604,0.5593715,0.01133734,0.6841315,0.0048650396
0.026104253,0.5553898,0.024220109,0.6841315,0.002886774
0.026103554,0.55584943,-0.039363712,0.6841315,0.0034151387
0.025875682,0.55823725,0.012407601,0.6841315,-0.008542103
0.025875418,0.5545684,0.006076157,0.6841315,-0.0018555566
0.025786523,0.55300146,0.01637584,0.6841315,0.0050672917
0.025786523,0.5549187,-0.032092124,0.6841315,-0.00055611867
0.02570093,0.5544971,-0.011749983,0.6841315,-0.002010551
0.025656268,0.5500542,0.024411678,0.6841315,0.0016670277
0.025599036,0.5498374,-0.015313506,0.6841315,0.005627331
0.02539897,0.54887164,-0.005296707,0.6841315,0.001523716
0.025379287,0.54464066,0.024863005,0.6841315,0.0088860765
0.025378788,0.54827327,-0.011057198,0.6841315,-0.004717328
0.025245026,0.54653347,0.010771781,0.6841315,-0.00019132142
0.025244743,0.5460696,0.030503452,0.6841315,-0.0118912915
0.024916565,0.54200447,-0.010265052,0.6841315,0.001690133
0.024889847,0.5367869,0.030797243,0.6841315,-0.0073780385
0.024803974,0.5439906,-0.003183633,0.6841315,0.0005008858
0.02480372,0.5383846,-0.007703215,0.6841315,-0.0059803794
0.024738653,0.5381757,0.015276611,0.6841315,0.00066095573
0.024732517,0.5257922,0.026625514,0.6841315,-0.0027943635
0.024604002,0.53463006,0.060031474,0.6841315,-0.00042717328
0.02454176,0.5344663,-0.015983462,0.6841315,-0.0027978926
0.02454083,0.5346237,0.010439187,0.6841315,0.0009816022
0.024456093,0.53534687,-0.026349545,0.6841315,-0.00078677386
0.024410142,0.53500473,0.00396505,0.6841315,-0.0032173847
0.024409132,0.5288062,0.0042192936,0.6841315,-0.0029280765
0.02440895,0.53566945,0.0051119924,0.6841315,-0.0015912676
0.024365123,0.53379714,0.0070266128,0.6841315,-0.0017134394
0.02424616,0.5322809,-0.0045337975,0.6841315,0.0050172424
0.024245808,0.5222846,-0.017191887,0.6841315,0.0025402415
0.024087943,0.52537525,-0.02061522,0.6841315,-0.003685348
0.023997994,0.5274422,0.022669196,0.6841315,0.0028568248
0.023901159,0.5276659,0.00019972026,0.6841315,0.0024904797
0.023900772,0.52398807,-0.028280497,0.6841315,-0.0021118585
0.023676977,0.5189382,-0.028344214,0.6841315,-0.0025014132
0.023614977,0.5192123,-0.019880414,0.6841315,0.0039026043
0.023420924,0.5207801,0.0023991913,0.6841315,-0.0010273524
0.02342065,0.51526356,-0.022336483,0.6841315,-0.0020701892
0.02331119,0.51658505,0.016515493,0.6841315,-0.005891625
0.023310393,0.52186865,0.01640144,0.6841315,0.0033537908
0.023301048,0.51768243,0.02572988,0.6841315,0.00017335895
0.023274152,0.517078,-0.03806746,0.6841315,-0.0014193358
0.023035439,0.5118673,0.0063952506,0.6841315,0.00043613408
0.023035252,0.509972,-0.034229457,0.6841315,0.0043008286
0.022983786,0.5087899,-0.010746241,0.6841315,0.0014210487
0.022966195,0.5096186,0.025271058,0.6841315,-0.0019963474
0.022817355,0.51070213,-0.007659197,0.6841315,0.0075166337
0.022816774,0.50708485,0.0120021105,0.6841315,0.0010114828
0.02281662,0.5043626,0.0023372173,0.6841315,-0.0032386326
0.022738978,0.5038932,0.032082736,0.6841315,-0.0016210664
0.02270643,0.4338444,-0.02978611,0.6841315,-0.0038028164
0.022540651,0.5035509,0.0037372708,0.6841315,0.0041331667
0.02250499,0.50667506,-0.017939962,0.6841315,-0.007900056
0.022454213,0.5026562,-0.00045323372,0.6841315,-0.0037872826
0.022453744,0.50272536,0.007845879,0.6841315,-0.0039051378
0.0223881,0.50181943,0.03716433,0.6841315,-0.0006196004
0.022313293,0.5006999,0.005906999,0.6841315,-0.005605861
0.022124441,0.4899747,0.027748346,0.6841315,-0.002211896
0.022124037,0.4957684,0.028860897,0.6841315,0.0032067217
0.022049004,0.49917033,-0.0305233,0.6841315,-0.011257686
0.021858633,0.4906562,0.033162117,0.6841315,0.0048175543
0.021853782,0.49595872,-0.021368384,0.6841315,-0.0023167713
0.021853324,0.49670082,0.008511402,0.6841315,0.00046286575
0.021850504,0.49440897,0.011752963,0.6841315,-0.0004481657
0.021722589,0.4926196,0.024649143,0.6841315,-0.0021064037
0.021721903,0.49144801,-0.01757443,0.6841315,0.00020153829
0.021596175,0.4871202,0.005054742,0.6841315,-0.0016429013
0.021532733,0.49016517,-0.01621496,0.6841315,-0.00072500407
0.021484371,0.48884484,0.029440667,0.6841315,0.0058248537
0.021484008,0.4878642,0.009277105,0.6841315,-0.002891753
0.021450112,0.48779574,0.0064967275,0.6841315,0.0058278013
0.021449361,0.46161598,0.00942874,0.6841315,-0.0012163052
0.021322353,0.48483232,0.047836095,0.6841315,-0.0009366963
0.021257503,0.48261377,0.02117917,0.6841315,-0.001295106
0.021230802,0.459963,-0.01082015,0.6841315,0.0019986078
0.0212262,0.48460433,-0.026851267,0.6841315,-0.00062140776
0.020989588,0.47932458,-0.013031468,0.6841315,0.002598797
0.020986665,0.48073682,0.030611813,0.6841315,0.0059907106
0.020986348,0.47919795,-0.033602953,0.6841315,-0.0013029309
0.020841748,0.47721118,0.008351505,0.6841315,0.0027586487
0.02070414,0.47505572,0.0072048903,0.6841315,0.006236589
0.02063753,0.3807516,-2.7120113e-05,0.6841315,0.0055266917
0.020617455,0.47204676,-0.0048311353,0.6841315,-0.003235451
0.020576969,0.47156447,-0.022063673,0.6841315,0.00962243
0.020576794,0.4730607,0.00916481,0.6841315,0.005587492
0.020401826,0.46841046,0.015560806,0.6841315,0.002225246
0.020388607,0.45304376,-0.0005749464,0.6841315,1.5280046e-05
0.020293213,0.46729645,0.022052467,0.6841315,0.0005332081
0.020292848,0.46828574,-0.0076289177,0.6841315,0.010958936
0.020219762,0.46436456,-0.024451137,0.6841315,-0.01051733
0.02021927,0.46736273,0.01121366,0.6841315,0.0008702429
0.020113677,0.46727657,0.03346777,0.6841315,0.0018571692
0.020088537,0.46339068,0.0064279437,0.6841315,-0.000936818
0.019850232,0.46193376,0.014091253,0.6841315,-0.0021013473
0.019849809,0.46091914,0.0076825023,0.6841315,0.0089475885
0.019687261,0.45515996,0.031837463,0.6841315,-0.0017089878
0.01968703,0.45957434,-0.00079524517,0.6841315,-0.0040130084
0.019612022,0.4430901,0.008837581,0.6841315,-1.16212605e-05
0.019608675,0.4480692,0.007808,0.6841315,-0.0071607903
0.019452436,0.4550396,0.025791615,0.6841315,0.0034147385
0.01940895,0.45216835,-0.03431672,0.6841315,0.0014472284
0.019406231,0.45384982,-0.013997227,0.6841315,-0.0062768897
0.019405654,0.453449,0.00029408932,0.6841315,-0.0009905811
0.019378047,0.44473612,-0.01374501,0.6841315,0.0015001176
0.019150557,0.44524172,0.007953763,0.6841315,0.0052781925
0.01912171,0.44422066,-0.0057263374,0.6841315,-0.0059628934
0.019121615,0.44786486,-0.029664397,0.6841315,0.0014527724
0.01907922,0.44649056,0.022265494,0.6841315,-0.0030014021
0.018960068,0.44668144,0.008625388,0.6841315,-0.00268993
0.018959396,0.4461889,0.0045002103,0.6841315,-0.0006580737
0.018866863,0.444846,-0.0055999756,0.6841315,0.0012520924
0.018810855,0.44428778,0.019200966,0.6841315,-0.0022918088
0.018797982,0.440204,0.040856957,0.6841315,-0.006970491
0.018797917,0.4419446,0.019557804,0.6841315,0.004306464
0.018397631,0.43241218,0.006009102,0.6841315,-0.003443498
0.018397303,0.42212448,-0.031236053,0.6841315,-0.0021698133
0.018377315,0.43391657,-0.016789451,0.6841315,-0.000832303
0.018345376,0.43059552,-0.011091709,0.6841315,-0.0012773154
0.018235983,0.43356135,-0.012311123,0.6841315,-0.00045954762
0.018181805,0.39395803,0.04367268,0.6841315,0.003198076
0.018141842,0.39586288,-0.0033041239,0.6841315,0.00095983804
0.01814124,0.4321908,-0.032938085,0.6841315,0.0039597214
0.018070092,0.43058902,-0.05159256,0.6841315,-0.0060675065
0.018021366,0.42346826,-0.0029588938,0.6841315,0.001431484
0.017889874,0.42457914,0.03674686,0.6841315,-5.7473517e-06
0.017889092,0.42372608,0.012237608,0.6841315,0.0054269712
0.017722767,0.42238453,0.020473897,0.6841315,0.001269364
0.017651357,0.4183014,0.015768215,0.6841315,-0.0033257534
0.017651048,0.39507735,-0.027739525,0.6841315,0.007113607
0.017543674,0.41947758,-0.02665484,0.6841315,-0.002448225
0.017524546,0.41756245,0.0011853576,0.6841315,-0.0023862
0.01745128,0.41128987,0.007860661,0.6841315,0.000872945
0.01743192,0.41773167,0.047248423,0.6841315,-0.0027831595
0.017431507,0.4184158,-0.0065380335,0.6841315,-0.0011994714
0.01742839,0.41873276,-0.007519424,0.6841315,0.004146275
0.017261075,0.41592932,-0.044842303,0.6841315,-0.0006708852
0.017179225,0.41249612,0.02218604,0.6841315,0.002578843
0.017144099,0.39583597,0.036799908,0.6841315,-0.0051626675
0.017144063,0.41142341,0.026526153,0.6841315,-0.001618756
0.017047983,0.40774304,0.02522993,0.6841315,0.006075017
0.016932357,0.40868992,0.04327443,0.6841315,-0.008736558
0.01693192,0.36369038,0.021622062,0.6841315,0.00053203496
0.016923694,0.4067729,-0.027925014,0.6841315,0.0056450376
0.016654044,0.39830416,-0.010131121,0.6841315,0.003390508
0.016614605,0.40390605,-0.031014383,0.6841315,0.004880312
0.016589168,0.39927343,0.014999568,0.6841315,0.00011113833
0.01653212,0.39460975,0.02359587,0.6841315,0.006421335
0.016531706,0.40269488,-0.0019029677,0.6841315,-0.0060422574
0.016521454,0.39766064,0.00942713,0.6841315,0.0027246033
0.016453626,0.39896137,0.012295961,0.6841315,-0.0013033187
0.016417695,0.38657147,-0.008350432,0.6841315,-0.006412502
0.016417615,0.39215618,-0.02326727,0.6841315,-0.00036695978
0.01629752,0.39720586,0.012911558,0.6841315,0.004607634
0.01629733,0.3481901,0.01884842,0.6841315,-0.0016727585
0.016202345,0.39525256,-0.026749834,0.6841315,0.0005110176
0.01610818,0.39341772,-0.010618269,0.6841315,-0.0012034001
0.015989143,0.39271092,-0.03348404,0.6841315,-0.0034114732
0.01595237,0.38809732,0.030175686,0.6841315,-0.00018011307
0.015951876,0.36680675,-0.049507022,0.6841315,0.00012589425
0.01588175,0.3858543,-0.005150616,0.6841315,0.004301458
0.01575923,0.38581565,-0.008965373,0.6841315,-0.005371166
0.015631668,0.3834906,-0.055429876,0.6841315,-0.0030573404
0.01559539,0.37065586,0.04257095,0.6841315,0.0025440461
0.015594885,0.38199612,-0.024631381,0.6841315,0.0018642902
0.015566852,0.38530368,0.012825757,0.6841315,-0.0009504276
0.015479373,0.37790954,0.03747058,0.6841315,-0.0013423229
0.015479139,0.36209813,-0.009403706,0.6841315,0.0031273854
0.015314054,0.3730532,0.00553602,0.6841315,0.0001430092
0.015313707,0.3740387,0.011029363,0.6841315,-0.0055857543
0.015241491,0.33966392,0.01287818,0.6841315,0.0031513781
0.015157748,0.37567717,-0.006323576,0.6841315,-0.0016735088
0.015060532,0.37097064,-0.018798947,0.6841315,-0.007094706
0.015052021,0.37246132,-0.024611115,0.6841315,-0.005227097
0.015009838,0.3706992,0.044007882,0.6841315,-0.004031701
0.014879765,0.36020714,-2.0861626e-05,0.6841315,0.003536709
0.014607373,0.33145475,0.039769888,0.6841315,-0.006009536
0.014591593,0.36448702,0.012643389,0.6841315,0.004126189
0.014566436,0.3627348,-0.043235183,0.6841315,0.0020985778
0.014566181,0.36376804,-0.011452317,0.6841315,-0.0008045091
0.014546477,0.33477446,0.028194547,0.6841315,0.0024854676
0.014514808,0.3608016,-0.015018642,0.6841315,-0.0013623221
0.014514589,0.356154,0.015256047,0.6841315,-0.0017669395
0.014495618,0.36206922,0.04809612,0.6841315,0.00052430347
0.014261295,0.31612864,-0.005806923,0.6841315,0.0025486033
0.0142389,0.35097888,0.003084302,0.6841315,5.4369117e-05
0.014196033,0.35746822,0.012070417,0.6841315,-0.0004478781
0.014195598,0.35384727,-0.00735116,0.6841315,0.005257874
0.0141004175,0.35265288,0.041796803,0.6841315,0.0032915901
0.014075098,0.35405353,0.0029816031,0.6841315,0.0011649734
0.014074627,0.32777485,0.038372397,0.6841315,-0.0009434758
0.013886715,0.34489447,-0.021016836,0.6841315,0.0013387778
0.013886345,0.3486409,0.004968643,0.6841315,-0.0023293085
0.013848551,0.34824672,-0.05694604,0.6841315,-0.003188652
0.013803504,0.34777808,-0.010796577,0.6841315,0.00059604
0.013564187,0.31424594,-0.0076025724,0.6841315,0.0022166837
0.013388535,0.339076,0.0026525855,0.6841315,0.0027129888
0.013380642,0.33992612,0.019639999,0.6841315,0.001678365
0.013380267,0.341315,-0.01818493,0.6841315,0.003922751
0.0132807195,0.33612448,0.0039518327,0.6841315,-0.00042474968
0.013210719,0.33249262,0.037489086,0.6841315,-4.6186182e-05
0.013210394,0.33469763,-0.015780747,0.6841315,0.0064552804
0.013194732,0.3078459,0.0173105,0.6841315,-0.0017322446
0.013140667,0.3296064,0.015874684,0.6841315,-0.0033445552
0.013140254,0.33601835,0.04065226,0.6841315,-0.00069340906
0.013105529,0.32187226,-0.0010507107,0.6841315,0.00045908155
0.01307126,0.33282733,0.019731969,0.6841315,-0.0029177866
0.013038882,0.33009383,0.0024821758,0.6841315,0.0014546961
0.012827087,0.3273571,-0.0062483214,0.6841315,0.006312297
0.012826988,0.32807463,-0.04291275,0.6841315,-0.0046399757
0.012812438,0.32186067,-0.045215964,0.6841315,0.0016871797
0.012788492,0.31414324,0.026553392,0.6841315,-0.0022929874
0.012755006,0.31661072,0.0077301264,0.6841315,0.0014161967
0.012682295,0.3242344,0.00030929781,0.6841315,-0.0010439766
0.012579309,0.32316267,0.035607144,0.6841315,-0.0019105596
0.012572396,0.31866726,-0.022066593,0.6841315,-0.0018749823
0.012440848,0.31701928,0.0022289753,0.6841315,-0.004032062
0.0123837115,0.31959364,0.027580053,0.6841315,-0.0027162617
0.012383595,0.31117207,0.021627426,0.6841315,0.0030037744
0.012342013,0.31154588,-0.019545674,0.6841315,0.0022513678
0.012061561,0.31125548,0.030703902,0.6841315,6.012894e-05
0.012061289,0.3125736,0.0009841621,0.6841315,0.0015113798
0.012012386,0.3051363,-0.063016534,0.6841315,0.0046371133
0.011965239,0.3047602,-0.0020012558,0.6841315,-0.0014269185
0.011964858,0.3097108,0.010015532,0.6841315,0.00036454463
0.011832785,0.3063308,-0.014701486,0.6841315,-0.003070182
0.011832702,0.306193,-0.040326566,0.6841315,-0.0018864124
0.011754892,0.30398583,0.015884995,0.6841315,-0.0029353886
0.011615465,0.29800382,0.041499853,0.6841315,0.001218309
0.011580501,0.29949105,0.0118124485,0.6841315,0.0030646517
0.0115246875,0.27510622,-0.010664701,0.6841315,0.0018937314
0.0115049435,0.29782933,-0.021678865,0.6841315,0.003367141
0.011504912,0.29871568,0.03841728,0.6841315,0.0017342877
0.011386239,0.28881097,0.010131955,0.6841315,-0.0027875553
0.011269776,0.29176316,0.016581893,0.6841315,0.00105026
0.011225171,0.29587212,-0.016556859,0.6841315,-0.0004592973
0.01122489,0.2899857,0.00182271,0.6841315,0.00042776135
0.01105408,0.2898445,-0.0010195673,0.6841315,-0.0027407438
0.011053302,0.28023225,0.020017624,0.6841315,-0.0015388902
0.010721842,0.228383,0.032655954,0.6841315,0.0028973343
0.010692511,0.28174874,0.016661793,0.6841315,0.00020561289
0.010692133,0.2782893,-0.004037082,0.6841315,0.00047621835
0.01060864,0.27486637,0.020291448,0.6841315,0.001085905
0.010505236,0.27846977,0.031616807,0.6841315,-0.0035680132
0.010504689,0.254315,0.012231708,0.6841315,0.0026355186
0.0104460195,0.26648217,-0.030295253,0.6841315,-0.00031257028
0.010335398,0.27273795,-0.008674234,0.6841315,-0.000957947
0.010155677,0.25218502,-0.018650055,0.6841315,-0.000883483
0.010075347,0.23445062,0.0005199909,0.6841315,0.0010163798
0.010075132,0.26617235,-0.0050650686,0.6841315,-0.0019340481
0.009918219,0.25897175,0.03715551,0.6841315,-0.00088098925
0.0099145975,0.26275852,-0.016056657,0.6841315,-0.003445872
0.009914305,0.2544,-0.023362875,0.6841315,-0.0017441179
0.009887233,0.26133376,-0.02386275,0.6841315,0.0041492917
0.009742511,0.25954056,0.030596375,0.6841315,-0.00061768905
0.00968113,0.25861275,-0.0178338,0.6841315,0.002745453
0.009619464,0.25778538,0.016478628,0.6841315,-0.0036241119
0.0095657995,0.20797715,-0.01500392,0.6841315,-0.0021832492
0.00956548,0.24847622,0.019939065,0.6841315,0.0002967209
0.0094918,0.25351328,-0.043069214,0.6841315,0.00088504876
0.009212015,0.18921332,0.010341644,0.6841315,0.0011247372
0.008953722,0.23120946,-0.016675472,0.6841315,0.0019099155
0.0089404825,0.23277935,0.011861205,0.6841315,-0.00085471355
0.008776242,0.23641282,-0.0176377,0.6841315,-0.0023513366
0.008776236,0.23680516,0.051606506,0.6841315,0.0025031746
0.008755267,0.23479019,-0.0013254881,0.6841315,-0.0018554062
0.008361432,0.22523618,-0.0442006,0.6841315,-0.002102945
0.008308092,0.22433135,0.021177571,0.6841315,6.359982e-05
0.008307786,0.2248156,0.037324503,0.6841315,-0.0004284513
0.008131321,0.20293057,0.051899314,0.6841315,0.00051112904
0.008130958,0.21384852,0.018978313,0.6841315,0.0009448392
0.008104822,0.22155882,-0.043512285,0.6841315,0.0020687622
0.008104622,0.22166854,-0.022548035,0.6841315,0.0024748421
0.007889174,0.20847996,0.079947114,0.6841315,-0.00091447093
0.007853669,0.21423715,0.0078012943,0.6841315,-0.00086870213
0.0078420425,0.21501805,-0.027802527,0.6841315,-0.000393084
0.0074763237,0.19532545,0.012809634,0.6841315,0.0011838343
0.0072827823,0.19615233,-0.041761458,0.6841315,0.00026007398
0.0072826804,0.18852346,0.04221338,0.6841315,0.00030518268
0.007052075,0.19060071,0.0071101785,0.6841315,-0.0004432447
0.007007501,0.18374668,-0.0013658404,0.6841315,0.00015685864
0.0069357106,0.19182016,-0.032135658,0.6841315,0.0008476399
0.0069356374,0.14635974,0.009567261,0.6841315,-0.0012426309
0.0068191574,0.18785538,0.00041487813,0.6841315,0.00096887985
0.00666051,0.16844061,-0.014859974,0.6841315,0.0011592055
0.006616146,0.17721492,-0.05383742,0.6841315,-0.0016058512
0.0066159205,0.111906566,0.003105402,0.6841315,-0.0006867287
0.00651661,0.1578147,-0.016357958,0.6841315,-0.0007798951
0.006220988,0.17317832,-0.03011262,0.6841315,-0.001060401
0.0062156064,0.17391641,-0.01469481,0.6841315,-0.0017167031
0.006215405,0.1619035,-0.057009816,0.6841315,-0.00043256808
0.0062008817,0.16628578,-0.005191207,0.6841315,0.0016903318
0.0060561374,0.16696808,-0.019773826,0.6841315,-0.0009887165
0.005822632,0.159281,0.02149266,0.6841315,0.0016459437
0.0057310234,0.1376582,-0.016223311,0.6841315,-5.9439357e-05
0.005730553,0.13338538,0.035636067,0.6841315,0.00078785286
0.005519925,0.1306569,0.00779742,0.6841315,3.53894e-06
0.0052951965,0.147844,-0.00037243776,0.6841315,-3.153857e-05
0.005295066,0.13840611,0.044735402,0.6841315,-0.00013986955
0.0052552084,0.14394361,0.036819696,0.6841315,-0.0018335956
0.0049953107,0.1140366,0.022922397,0.6841315,0.00033132604
0.004889307,0.13419572,0.032134175,0.6841315,-0.001147233
0.004854488,0.12192986,-0.016115487,0.6841315,0.0009033204
0.004854025,0.12233706,0.049469233,0.6841315,-0.0006079333
0.004693888,0.12575963,0.010445595,0.6841315,-0.00051528297
0.0045409184,0.12781818,0.02422434,0.6841315,-0.00052591023
0.004535908,0.1253397,-0.023443818,0.6841315,0.0008274823
0.0044362224,0.124295555,0.016250372,0.6841315,0.0013590411
0.0044360696,0.125034,-0.04387582,0.6841315,-0.0007948863
0.004360851,0.12084782,0.020242691,0.6841315,-0.0006063056
0.004360782,0.112446874,-0.0044001937,0.6841315,-0.0016426353
0.0043370286,0.12037654,-0.021816868,0.6841315,-0.0009002143
0.0042293826,0.118706584,0.01192832,0.6841315,0.0013896781
0.004018653,0.113558546,0.0025736094,0.6841315,-0.00075614185
0.003975807,0.060810566,0.00011086464,0.6841315,0.0009769473
0.003975655,0.10953854,-0.035757244,0.6841315,-0.00076445076
0.0038685116,0.09182005,0.013893366,0.6841315,-0.0001777398
0.0038682276,0.1104147,-0.010830805,0.6841315,0.0016674745
0.0037358853,0.08808437,-0.06420982,0.6841315,6.103508e-06
0.0036017234,0.09395201,0.042694688,0.6841315,0.00025230637
0.0036015806,0.10138772,0.022573475,0.6841315,0.0005844141
0.0034299868,0.0837971,0.012858331,0.6841315,-0.0007130151
0.0034138164,0.09545205,-0.006441772,0.6841315,0.00071316736
0.0033028808,0.09031736,0.018706053,0.6841315,0.00028522187
0.0032794154,0.09110451,-0.03946483,0.6841315,-0.000748656
0.0031251798,0.085508734,-0.008032858,0.6841315,-0.00089346187
0.00307636,0.08761439,-0.0004005432,0.6841315,0.0005999185
0.002872983,0.06549507,0.0026745796,0.6841315,-0.00015918628
0.0028542571,0.08103383,0.016981602,0.6841315,0.00021503725
0.0026659728,0.07320214,-0.011350155,0.6841315,-0.00043011943
0.0026657374,0.07502569,0.07739288,0.6841315,0.0009193081
0.0026022342,0.07413133,0.024110854,0.6841315,0.000250251
0.0024737753,0.06036135,-0.018335402,0.6841315,-1.4541693e-05
0.0024736037,0.050002728,-0.008591771,0.6841315,-0.0004474197
0.0023535793,0.063245885,-0.0006851554,0.6841315,6.330176e-05
0.0021634789,0.062042255,-0.016055524,0.6841315,-0.00043926886
0.0021634728,0.06087511,0.0040515065,0.6841315,0.0007336544
0.0020221919,0.054425012,0.007145345,0.6841315,0.0010444757
0.0019743254,0.055281296,0.031337976,0.6841315,0.00029144032
0.0019736637,0.052998587,-0.030157447,0.6841315,0.0001686438
0.0019234159,0.054561336,-0.011852145,0.6841315,9.6716634e-05
0.0019232722,0.055159375,-0.017793953,0.6841315,-0.00020574182
0.001857284,0.03159176,0.036426425,0.6841315,-0.0003810684
0.0017624948,0.04570248,0.00287354,0.6841315,0.00044027547
0.0017624879,0.050279576,0.012053922,0.6841315,0.00016342569
0.0017537185,0.032000802,-0.045742035,0.6841315,0.00014895466
0.0016738053,0.04708779,0.0565691,0.6841315,2.613129e-05
0.0016165413,0.045033086,0.018120423,0.6841315,-0.0006895856
0.0016162975,0.043931104,0.014393061,0.6841315,0.00041469256
0.0015559326,0.044972792,-0.0162251,0.6841315,-0.00048691378
0.0015301139,0.04359415,-0.034952164,0.6841315,-0.00053219625
0.0015300106,0.03695726,-0.0061255693,0.6841315,-6.692841e-05
0.0014616444,0.041414462,-0.054689765,0.6841315,-9.474892e-05
0.0014138501,0.03934178,0.026878178,0.6841315,8.665393e-06
0.0014047306,0.03877535,-0.06006384,0.6841315,-0.00013084224
0.0012966268,0.03523873,0.011455417,0.6841315,0.00022053541
0.001264573,0.033518057,-0.007568836,0.6841315,0.00028562534
0.0012179546,0.018099207,0.0008252859,0.6841315,-3.2734468e-05
0.0012178684,0.03471842,-0.013685629,0.6841315,-0.00021393565
0.0011981422,0.032911286,0.017894506,0.6841315,0.000105346124
0.0011721594,0.029693324,0.024363637,0.6841315,3.9277293e-05
0.0011410505,0.032751743,-0.0005123541,0.6841315,9.212712e-05
0.0011408882,0.023303121,0.014184356,0.6841315,0.00040519235
0.0010171862,0.028894326,-0.02817911,0.6841315,6.707609e-05
0.0010171786,0.02789726,-0.0072973073,0.6841315,-0.00024354745
0.0010167334,0.022169365,-0.0011432767,0.6841315,-0.00054189237
0.0010046295,0.025653623,-0.029739723,0.6841315,-0.000115584
0.00095137506,0.026360732,0.036406502,0.6841315,0.00038193524
0.00089910533,0.025322357,0.061474845,0.6841315,8.556834e-05
0.0008763093,0.021530427,0.016777515,0.6841315,0.00018777045
0.00086334074,0.024621569,0.025093269,0.6841315,-1.5134551e-05
0.000863331,0.024778495,0.0100334585,0.6841315,0.00016199808
0.00085613976,0.018074002,-0.009670973,0.6841315,-0.00014037044
0.0007115193,0.018905362,0.033584118,0.6841315,-0.0002266303
0.00071148976,0.019548671,-0.010946542,0.6841315,0.00011721828
0.00069941615,0.016400812,0.018707752,0.6841315,0.00011509239
0.00065486156,0.017973812,-0.031076431,0.6841315,1.1922415e-05
0.00064433843,0.017619042,-0.016562343,0.6841315,7.984424e-05
0.0006367016,0.017757386,-0.021582365,0.6841315,0.00018530211
0.0006347522,0.01842225,-0.036532983,0.6841315,0.00010794042
0.0006347309,0.0169264,-0.032988906,0.6841315,-4.1140585e-05
0.00058636686,0.016723888,0.053663522,0.6841315,0.00026579766
0.0005854496,0.014682584,-0.012529194,0.6841315,0.00018413975
0.0005698583,0.015582697,-0.022544794,0.6841315,4.649811e-05
0.0005237802,0.014213001,-0.021259338,0.6841315,-0.00023184824
0.0005236392,0.014457712,0.05556065,0.6841315,2.7481678e-05
0.00052362535,0.010968164,0.032063723,0.6841315,-1.355462e-05
0.0005044517,0.014285051,0.019922435,0.6841315,5.743152e-05
0.0004995319,0.007623676,0.0047757626,0.6841315,-2.2785904e-05
0.00049946434,0.014030478,0.019221365,0.6841315,-0.0002862665
0.0004416667,0.012528859,0.00484398,0.6841315,0.00013759137
0.0004394156,0.012353104,-0.007489264,0.6841315,-0.000259936
0.00043939677,0.012680123,0.027618945,0.6841315,1.20095265e-05
0.0004367463,0.012135906,0.03967838,0.6841315,5.4776498e-05
0.00040788535,0.011287557,-0.008434385,0.6841315,-5.594019e-05
0.00037423198,0.009305272,-0.06327814,0.6841315,1.9905183e-06
0.00037420166,0.010515107,0.010284081,0.6841315,-0.00014264589
0.00036058362,0.009124352,-0.00072813034,0.6841315,-4.621344e-05
0.0003605484,0.01032063,0.004225254,0.6841315,4.5987043e-05
0.0003400885,0.008748526,0.04248166,0.6841315,-2.2868651e-05
0.00033946108,0.009771238,0.004967138,0.6841315,-7.901414e-05
0.0003394436,0.009800044,-0.028231516,0.6841315,-1.0922746e-05
0.00033805319,0.0091076875,-0.025768101,0.6841315,6.8631057e-06
0.00033051916,0.007938788,0.012781195,0.6841315,-1.2357717e-06
0.00032762217,0.008612956,0.018771648,0.6841315,-0.00014301034
0.00030950757,0.008930007,0.010398388,0.6841315,7.448788e-05
0.0002828089,0.009165391,0.0045382977,0.6841315,-4.592468e-07
0.00025726718,0.0071185776,-0.016178548,0.6841315,-2.2576933e-05
0.00025712073,0.0073027853,0.022301793,0.6841315,1.3816756e-05
0.00025694503,0.0052959993,-0.012360215,0.6841315,-5.4853e-05
0.00025599162,0.006584995,0.0015347004,0.6841315,-0.00013807189
0.0002501453,0.0071487087,0.03910172,0.6841315,4.3984488e-05
0.00024800436,0.0070801787,-0.020926058,0.6841315,-7.991106e-05
0.00023205367,0.0038892785,-0.00020337105,0.6841315,-4.481622e-05
0.00023198807,0.006457452,-0.018907368,0.6841315,6.054577e-05
0.00023192263,0.0066725626,0.0071923137,0.6841315,4.7606973e-05
0.00020762766,0.005471331,0.0100672245,0.6841315,-1.5169394e-05
0.0002076248,0.005200418,0.030072808,0.6841315,-3.4592045e-05
0.00019995477,0.005148333,0.0067567825,0.6841315,-2.9451292e-05
0.00018139272,0.00516209,0.0051341504,0.6841315,3.1676667e-05
0.00018093253,0.00517865,0.016278237,0.6841315,-1.7750059e-05
0.0001710159,0.0048794,-0.017015437,0.6841315,8.1793376e-05
0.00017095784,0.004510454,-0.0024971962,0.6841315,4.3342552e-05
0.00016619032,0.0043206452,0.015101135,0.6841315,9.203545e-07
0.00014982784,0.0042964946,-0.050020218,0.6841315,-5.4562577e-05
0.00013661571,0.004148095,0.014800668,0.6841315,5.8867056e-07
0.00013651783,0.0037845175,-0.058248907,0.6841315,2.327821e-05
0.00012589504,0.0031705382,-0.017313004,0.6841315,-1.13964325e-05
0.00012527275,0.0037071079,0.008300617,0.6841315,8.126962e-06
0.00012523356,0.0026128497,0.0017008781,0.6841315,-1.9444333e-06
0.000107407184,0.0027936848,-0.024897069,0.6841315,-1.5216771e-05
0.00010099709,0.0028701043,0.011166841,0.6841315,3.182878e-05
0.000100952275,0.0024751322,0.015987515,0.6841315,4.473324e-06
9.564494e-05,0.0024828874,-0.005043447,0.6841315,8.028656e-06
9.4075425e-05,0.0027403093,-0.015908033,0.6841315,-8.315986e-06
8.467162e-05,0.0024051913,-0.022396207,0.6841315,1.4767468e-06
8.376636e-05,0.0020032467,-0.013604403,0.6841315,-2.3155473e-05
8.310646e-05,0.0019956536,0.025372863,0.6841315,1.6731541e-05
8.3090104e-05,0.00222799,0.02940476,0.6841315,-1.3299774e-05
8.0843995e-05,0.0019147847,0.016052842,0.6841315,1.9078305e-05
7.900241e-05,0.0022779321,-0.008944511,0.6841315,4.354543e-05
7.895989e-05,0.0019936052,0.008966923,0.6841315,-7.5856733e-06
7.394248e-05,0.0021064177,-0.006182909,0.6841315,-1.2019702e-05
7.257899e-05,0.0019928606,-0.053052932,0.6841315,8.066179e-06
7.1383605e-05,0.0016262389,0.0083835125,0.6841315,-3.2947082e-06
6.956629e-05,0.004584043,0.057973653,0.6841315,1.4325735e-07
6.594439e-05,0.0018957239,0.00038093328,0.6841315,3.8827326e-05
6.590882e-05,0.0017380457,-4.8279762e-05,0.6841315,6.192945e-06
5.7166046e-05,0.00039282595,0.00027251244,0.6841315,-2.7205317e-06
5.630408e-05,0.001154235,-0.0017795563,0.6841315,-2.021665e-05
5.430137e-05,0.0009601051,0.03422606,0.6841315,-4.0162486e-06
5.329356e-05,0.001483383,-0.03589715,0.6841315,1.046364e-05
5.3258264e-05,0.0013449254,-0.011486769,0.6841315,-6.8322106e-06
5.324991e-05,0.0014985998,-0.030700386,0.6841315,1.0678977e-05
5.2576906e-05,0.0014634148,0.023068726,0.6841315,1.6697144e-05
4.5882512e-05,0.001302613,0.017730542,0.6841315,-1.7115295e-05
4.3587595e-05,0.0012720842,0.01776586,0.6841315,1.28880965e-05
4.3585234e-05,0.0011512834,0.006851077,0.6841315,1.7355735e-07
4.0190545e-05,0.0011492689,0.027503908,0.6841315,1.0469255e-05
3.81978e-05,0.0010511571,0.0033494234,0.6841315,-1.1674229e-05
3.8182894e-05,0.0010465127,-0.039060593,0.6841315,-7.0871583e-06
3.489203e-05,0.0010107739,0.031266704,0.6841315,8.4510375e-06
3.4790944e-05,0.000993215,-0.009615958,0.6841315,-4.9374817e-06
3.4781577e-05,0.000982597,0.018624127,0.6841315,-3.9327156e-06
2.9459952e-05,0.0007427092,0.018812418,0.6841315,6.6865414e-06
2.8558701e-05,0.0006793821,-0.047003,0.6841315,1.6398877e-06
2.8550967e-05,0.00081287045,-0.01587519,0.6841315,7.667626e-06
2.5143167e-05,0.0006967296,-0.043890953,0.6841315,-8.437343e-06
2.5128145e-05,0.0008983638,-0.0243783,0.6841315,-7.444058e-07
2.5010691e-05,0.0007309656,-0.009961128,0.6841315,2.3017203e-06
2.4474884e-05,0.0007521002,0.03527055,0.6841315,-3.014349e-06
2.0612984e-05,0.000532449,0.0032844543,0.6841315,-3.6678632e-06
2.0249448e-05,0.0003712497,-0.032104254,0.6841315,2.3003397e-06
1.9924402e-05,0.00032486152,-0.005366564,0.6841315,1.355283e-06
1.787339e-05,0.0004910386,-0.035409316,0.6841315,-2.7006936e-06
1.7849521e-05,0.0004762296,-0.04219711,0.6841315,2.5113366e-06
1.77896e-05,-0.018827207,-0.028699428,0.6841315,1.38141685e-08
1.7757886e-05,0.00045942728,-0.013928294,0.6841315,-3.3071435e-06
1.7451513e-05,0.00047016365,0.037688673,0.6841315,-1.6428472e-06
1.7186427e-05,0.0004838605,-0.014588907,0.6841315,3.2794524e-06
1.6876855e-05,0.0004800066,-0.03966604,0.6841315,6.190107e-07
1.3650573e-05,0.0003724378,-0.007042151,0.6841315,3.4965806e-06
1.3638949e-05,0.00011485587,0.03748685,0.6841315,3.0125545e-07
1.353619e-05,0.00036137135,0.0194202,0.6841315,-2.7324286e-06
1.3353306e-05,0.00029690168,0.05027902,0.6841315,1.375392e-06
1.32374025e-05,0.0003319572,0.00139153,0.6841315,-1.4283999e-06
1.1503328e-05,0.00020701138,0.012610316,0.6841315,2.2795841e-06
1.145019e-05,0.00033440444,0.0063753724,0.6841315,-9.979819e-07
1.1213736e-05,0.00031796304,-0.0022855103,0.6841315,1.1412279e-06
9.168891e-06,0.00025782225,-0.006490767,0.6841315,-4.0352993e-06
9.1682705e-06,0.00022180474,-0.025796592,0.6841315,4.7804457e-07
7.881832e-06,0.0002928958,-0.052377224,0.6841315,1.2692354e-06
7.879471e-06,0.00036138366,0.034231663,0.6841315,3.1352775e-07
7.5435337e-06,0.00018157985,-0.034878254,0.6841315,1.4157724e-06
7.264299e-06,0.00020982229,-0.0072258413,0.6841315,-2.537322e-06
6.1419832e-06,0.00017151896,-0.0046958327,0.6841315,-1.3060718e-06
5.9905497e-06,0.0003958901,0.017086387,0.6841315,1.2088661e-07
5.9829467e-06,0.00015491147,-0.0027600527,0.6841315,1.6043196e-06
5.2496785e-06,0.00016643775,0.0120397955,0.6841315,6.0371934e-07
5.090261e-06,0.0006690832,0.024273127,0.6841315,-5.2771533e-08
5.088416e-06,0.00027024682,0.02143693,0.6841315,-1.4642278e-07
4.806507e-06,0.00013169865,0.015513046,0.6841315,-1.4905202e-06
4.8018705e-06,0.00034940735,-0.014775634,0.6841315,-3.9616975e-07
3.432332e-06,9.1422095e-05,-0.032962203,0.6841315,6.138522e-07
3.4274146e-06,0.000102420796,-0.012099743,0.6841315,-3.446317e-07
3.1503964e-06,0.00010315024,0.016239882,0.6841315,-4.056156e-07
2.6636337e-06,7.110271e-05,-0.008175075,0.6841315,5.0337843e-07
2.404504e-06,6.3244464e-05,0.013307348,0.6841315,7.043387e-07
2.3960074e-06,6.789636e-05,-0.0040736794,0.6841315,-9.00485e-07
2.2537713e-06,0.00014090684,-0.02443242,0.6841315,-4.3792093e-07
2.0618957e-06,6.174979e-05,-0.024785355,0.6841315,-3.9170936e-07
2.0582434e-06,3.829369e-05,-0.030483603,0.6841315,1.2864793e-07
1.8561316e-06,2.6238766e-05,0.034580167,0.6841315,-7.0361764e-08
1.079251e-06,4.7456513e-05,-0.018682241,0.6841315,3.0236623e-07
1.0777932e-06,5.2403106e-05,-0.0015172958,0.6841315,-2.1528363e-07
8.929766e-07,1.4849932e-05,0.0006170273,0.6841315,-3.5847535e-07
8.913916e-07,-4.2225925e-05,0.029089987,0.6841315,1.3679616e-07
6.796298e-07,1.9698511e-05,0.0188182,0.6841315,2.981859e-07


==> csv_files/filter_norm_b_m0.csv <==
L,norm_b
0.6666666666666667,1.3973364
0.8888888888888888,0.48164657
0.962962962962963,0.32517585
0.9876543209876544,0.13826264
0.9958847736625515,0.24780148


==> csv_files/filter_norm_b_m3.csv <==
L,norm_b
0.6666666666666667,1.3852955
0.8888888888888888,0.49531767
0.962962962962963,0.6075549
0.9876543209876544,0.67324585
0.9958847736625515,0.6841315


==> csv_files/lap_conv_approx_pt2.csv <==
L,mean_norm,x1_norm,x2_norm,gen_mean_norm,x1_gen_norm,x2_gen_norm,x_max_norm,x_max_gen_norm
0.3333333333333333,0.03413894772529602,0.0331,0.0427,0.10239679366350174,0.0994,0.1241,,
0.1111111111111111,0.008892200887203217,0.0083,0.0143,0.08023456484079361,0.0753,0.1001,,
0.037037037037037035,0.0025781162548810244,0.0023,0.0102,0.07132194191217422,0.0646,0.0873,,
0.012345679012345678,0.0008423827239312232,0.0007,0.0039,0.06872370094060898,0.0618,0.0832,,
0.00411522633744856,0.0003311210894025862,0.0003,0.0108,0.06812741607427597,0.0605,0.0844,,

==> csv_files/lap_conv_reco_pt2.csv <==
L,mean_norm,x1_norm,x_max_norm,gen_mean_norm,x1_gen_norm,x2_norm,x_max_gen_norm,x2_gen_norm
0.3333333333333333,0.08357597887516022,0.0737,0.1368,0.10236324369907379,0.1003,0.1090,0.1343,0.1238
0.1111111111111111,0.07997045665979385,0.0663,0.1383,0.08038409799337387,0.0754,0.1024,0.1221,0.0992
0.037037037037037035,0.08101844042539597,0.0679,0.1402,0.07222341746091843,0.0654,0.0943,0.1168,0.0900
0.012345679012345678,0.08180906623601913,0.0689,0.1386,0.07005412131547928,0.0621,0.0995,0.1152,0.0879
0.00411522633744856,0.08054067194461823,0.0666,0.1403,0.06901469826698303,0.0609,0.1023,0.1148,0.0876

==> csv_files/lap_radon_approx_pt2.csv <==
L,mean_norm,x1_norm,x2_norm,gen_mean_norm,x1_gen_norm,x2_gen_norm
0.3333333333333333,0.06235556676983833,0.0584,0.0799,0.1870051473379135,0.1751,0.2369
0.1111111111111111,0.012202813290059566,0.0118,0.0195,0.11148033291101456,0.1080,0.1433
0.037037037037037035,0.002091014990583062,0.0018,0.0100,0.06918559223413467,0.0654,0.0883
0.012345679012345678,0.0006109933601692319,0.0006,0.0102,0.06435471773147583,0.0612,0.0816
0.00411522633744856,0.00031835780828259885,0.0003,0.0124,0.06412951648235321,0.0610,0.0814

==> csv_files/lap_radon_reco_pt2.csv <==
L,mean_norm,x1_norm,x2_norm,gen_mean_norm,x1_gen_norm,x2_gen_norm
0.3333333333333333,0.1055622473359108,0.0942,0.1365,0.18748828768730164,0.1704,0.2409
0.1111111111111111,0.061362266540527344,0.0549,0.0937,0.11363772302865982,0.1111,0.1499
0.037037037037037035,0.05791957303881645,0.0501,0.0767,0.07126512378454208,0.0672,0.0948
0.012345679012345678,0.057865582406520844,0.0507,0.0761,0.06169392541050911,0.0561,0.0829
0.00411522633744856,0.05755038186907768,0.0509,0.0738,0.05918537825345993,0.0544,0.0774

==> csv_files/loc_approx_MNIST_updated.csv <==
a,b,c,mse,norm,rel_norm,max_norm,max_rel_norm
0.5,0.20851858430365386,0.10425929,0.01087,0.10351690649986267,0.20703381299972534,0.14364100992679596,0.2872820198535919          
0.25,0.1700964432314797,0.04252411,1.8083e-3,0.042271558195352554,0.16908623278141022,0.05777091905474663,0.2310836762189865
0.125,0.11884241667014349,0.0148553,2.2068e-4,0.01474709901958704,0.11797679215669632,0.027819151058793068,0.22255320847034454
0.0625,0.07327580774034496,0.00457974,2.0974e-5,0.004533539526164532,0.07253663241863251,0.009745133109390736,0.15592212975025177
0.03125,0.0483072830947881,0.0015096,2.2789e-6,0.001484852284193039,0.047515273094177246,0.007766201626509428,0.2485184520483017
0.015625,0.03983093872858133,0.00062236,3.8733e-7,0.0002756639732979238,0.03761928156018257,0.006907864939421415,0.4421033561229706
7.8125e-3,0.04486030227272215,0.00035047,1.2283e-7,0.00034146642428822815,0.03528498858213425,0.009202642366290092,1.1779382228851318
3.90625e-3,0.06249756475255656,0.00024413,5.96e-8,0.00013625717838294804,0.0348818376660347, 0.006493131164461374,1.6622415781021118

==> csv_files/loc_approx_MNIST_updated_2.csv <==
a,b,c,mse,norm,rel_norm,max_norm,max_rel_norm,xtrue_norm,xfalse_norm
0.5,0.20851858430365386,0.10425929,0.01087,0.10351690649986267,0.20703381299972534,0.14364100992679596,0.2872820198535919,0.0961448,0.1315          
0.25,0.1700964432314797,0.04252411,1.8083e-3,0.042271558195352554,0.16908623278141022,0.05777091905474663,0.2310836762189865,0.03990404,0.0578
0.125,0.11884241667014349,0.0148553,2.2068e-4,0.01474709901958704,0.11797679215669632,0.027819151058793068,0.22255320847034454,0.01445128,0.0278
0.0625,0.07327580774034496,0.00457974,2.0974e-5,0.004533539526164532,0.07253663241863251,0.009745133109390736,0.15592212975025177,0.00437486,0.0097
0.03125,0.0483072830947881,0.0015096,2.2789e-6,0.001484852284193039,0.047515273094177246,0.007766201626509428,0.2485184520483017,0.00132312,0.0060
0.015625,0.03983093872858133,0.00062236,3.8733e-7,0.0002756639732979238,0.03761928156018257,0.006907864939421415,0.4421033561229706,0.00050174,0.0069
7.8125e-3,0.04486030227272215,0.00035047,1.2283e-7,0.00034146642428822815,0.03528498858213425,0.009202642366290092,1.1779382228851318,0.00022807,0.0092
3.90625e-3,0.06249756475255656,0.00024413,5.96e-8,0.00013625717838294804,0.0348818376660347, 0.006493131164461374,1.6622415781021118,0.00010991,0.0068
